Invalidation-Based Protocols for Replicated Datastores

Distributed in-memory datastores underpin cloud applications that run within a datacenter and demand high performance, strong consistency, and availability. A key feature of datastores is data replication. The data are replicated across servers because a single server often cannot handle the request load. Replication is also necessary to guarantee that a server or link failure does not render a portion of the dataset inaccessible. A replication protocol is responsible for ensuring strong consistency between the replicas of a datastore, even when faults occur, by determining the actions necessary to access and manipulate the data. Consequently, a replication protocol also drives the datastore's performance. Existing strongly consistent replication protocols deliver fault tolerance but fall short in terms of performance. Meanwhile, the opposite occurs in the world of multiprocessors, where data are replicated across the private caches of different cores. The multiprocessor regime uses invalidations to afford strongly consistent replication with high performance but neglects fault tolerance. Although handling failures in the datacenter is critical for data availability, we observe that the common operation is fault-free and far exceeds the operation during faults. In other words, the common operating environment inside a datacenter closely resembles that of a multiprocessor. Based on this insight, we draw inspiration from the multiprocessor for high-performance, strongly consistent replication in the datacenter. The primary contribution of this thesis is in adapting invalidating protocols to the nuances of replicated datastores, which include skewed data accesses, fault tolerance, and distributed transactions.

==> output.txt <==
pdflatex main
This is pdfTeX, Version 3.141592653-2.6-1.40.23 (TeX Live 2021) (preloaded format=pdflatex)
 restricted \write18 enabled.
entering extended mode
(./main.tex
LaTeX2e <2021-11-15>
L3 programming layer <2021-11-22> (./infthesis.cls
Document Class: infthesis 2019/11/26 v3.9 School of Informatics Thesis Class
(/usr/local/texlive/2021/texmf-dist/tex/latex/geometry/geometry.sty
(/usr/local/texlive/2021/texmf-dist/tex/latex/graphics/keyval.sty)
(/usr/local/texlive/2021/texmf-dist/tex/generic/iftex/ifvtex.sty
(/usr/local/texlive/2021/texmf-dist/tex/generic/iftex/iftex.sty)))
(/usr/local/texlive/2021/texmf-dist/tex/latex/base/ifthen.sty)
(/usr/local/texlive/2021/texmf-dist/tex/latex/graphics/graphics.sty
(/usr/local/texlive/2021/texmf-dist/tex/latex/graphics/trig.sty)
(/usr/local/texlive/2021/texmf-dist/tex/latex/graphics-cfg/graphics.cfg)
(/usr/local/texlive/2021/texmf-dist/tex/latex/graphics-def/pdftex.def))
(/usr/local/texlive/2021/texmf-dist/tex/latex/tools/xspace.sty) (./eushield.sty
(/usr/local/texlive/2021/texmf-dist/tex/generic/iftex/ifpdf.sty))
(/usr/local/texlive/2021/texmf-dist/tex/latex/base/report.cls
Document Class: report 2021/10/04 v1.4n Standard LaTeX document class
(/usr/local/texlive/2021/texmf-dist/tex/latex/base/size12.clo))
(/usr/local/texlive/2021/texmf-dist/tex/latex/sectsty/sectsty.sty

LaTeX Warning: Command \underbar  has changed.
               Check if current package is valid.


LaTeX Warning: Command \underline  has changed.
               Check if current package is valid.

) (/usr/local/texlive/2021/texmf-dist/tex/latex/caption/caption.sty
(/usr/local/texlive/2021/texmf-dist/tex/latex/caption/caption3.sty)))
(./Tweaks/packages.tex
(/usr/local/texlive/2021/texmf-dist/tex/latex/lipsum/lipsum.sty
(/usr/local/texlive/2021/texmf-dist/tex/latex/l3packages/l3keys2e/l3keys2e.sty
(/usr/local/texlive/2021/texmf-dist/tex/latex/l3kernel/expl3.sty
(/usr/local/texlive/2021/texmf-dist/tex/latex/l3backend/l3backend-pdftex.def)))
(/usr/local/texlive/2021/texmf-dist/tex/latex/lipsum/lipsum.ltd.tex))
(/usr/local/texlive/2021/texmf-dist/tex/latex/natbib/natbib.sty)
(/usr/local/texlive/2021/texmf-dist/tex/latex/enumitem/enumitem.sty)
(/usr/local/texlive/2021/texmf-dist/tex/latex/multirow/multirow.sty)
(/usr/local/texlive/2021/texmf-dist/tex/latex/adjustbox/adjustbox.sty
(/usr/local/texlive/2021/texmf-dist/tex/latex/xkeyval/xkeyval.sty
(/usr/local/texlive/2021/texmf-dist/tex/generic/xkeyval/xkeyval.tex
(/usr/local/texlive/2021/texmf-dist/tex/generic/xkeyval/xkvutils.tex)))
(/usr/local/texlive/2021/texmf-dist/tex/latex/adjustbox/adjcalc.sty)
(/usr/local/texlive/2021/texmf-dist/tex/latex/adjustbox/trimclip.sty
(/usr/local/texlive/2021/texmf-dist/tex/latex/graphics/graphicx.sty)
(/usr/local/texlive/2021/texmf-dist/tex/latex/collectbox/collectbox.sty)
(/usr/local/texlive/2021/texmf-dist/tex/latex/adjustbox/tc-pdftex.def))
(/usr/local/texlive/2021/texmf-dist/tex/latex/ifoddpage/ifoddpage.sty)
(/usr/local/texlive/2021/texmf-dist/tex/latex/varwidth/varwidth.sty))
(/usr/local/texlive/2021/texmf-dist/tex/latex/caption/subcaption.sty)
(/usr/local/texlive/2021/texmf-dist/tex/latex/xcolor/xcolor.sty
(/usr/local/texlive/2021/texmf-dist/tex/latex/graphics-cfg/color.cfg))
(/usr/local/texlive/2021/texmf-dist/tex/latex/colortbl/colortbl.sty
(/usr/local/texlive/2021/texmf-dist/tex/latex/tools/array.sty))
(/usr/local/texlive/2021/texmf-dist/tex/latex/tools/tabularx.sty)
(/usr/local/texlive/2021/texmf-dist/tex/latex/pgf/frontendlayer/tikz.sty
(/usr/local/texlive/2021/texmf-dist/tex/latex/pgf/basiclayer/pgf.sty
(/usr/local/texlive/2021/texmf-dist/tex/latex/pgf/utilities/pgfrcs.sty
(/usr/local/texlive/2021/texmf-dist/tex/generic/pgf/utilities/pgfutil-common.te
x
(/usr/local/texlive/2021/texmf-dist/tex/generic/pgf/utilities/pgfutil-common-li
sts.tex))
(/usr/local/texlive/2021/texmf-dist/tex/generic/pgf/utilities/pgfutil-latex.def
) (/usr/local/texlive/2021/texmf-dist/tex/generic/pgf/utilities/pgfrcs.code.tex
(/usr/local/texlive/2021/texmf-dist/tex/generic/pgf/pgf.revision.tex)))
(/usr/local/texlive/2021/texmf-dist/tex/latex/pgf/basiclayer/pgfcore.sty
(/usr/local/texlive/2021/texmf-dist/tex/latex/pgf/systemlayer/pgfsys.sty
(/usr/local/texlive/2021/texmf-dist/tex/generic/pgf/systemlayer/pgfsys.code.tex
(/usr/local/texlive/2021/texmf-dist/tex/generic/pgf/utilities/pgfkeys.code.tex
(/usr/local/texlive/2021/texmf-dist/tex/generic/pgf/utilities/pgfkeysfiltered.c
ode.tex))
(/usr/local/texlive/2021/texmf-dist/tex/generic/pgf/systemlayer/pgf.cfg)
(/usr/local/texlive/2021/texmf-dist/tex/generic/pgf/systemlayer/pgfsys-pdftex.d
ef
(/usr/local/texlive/2021/texmf-dist/tex/generic/pgf/systemlayer/pgfsys-common-p
df.def)))
(/usr/local/texlive/2021/texmf-dist/tex/generic/pgf/systemlayer/pgfsyssoftpath.
code.tex)
(/usr/local/texlive/2021/texmf-dist/tex/generic/pgf/systemlayer/pgfsysprotocol.
code.tex))
(/usr/local/texlive/2021/texmf-dist/tex/generic/pgf/basiclayer/pgfcore.code.tex
(/usr/local/texlive/2021/texmf-dist/tex/generic/pgf/math/pgfmath.code.tex
(/usr/local/texlive/2021/texmf-dist/tex/generic/pgf/math/pgfmathcalc.code.tex
(/usr/local/texlive/2021/texmf-dist/tex/generic/pgf/math/pgfmathutil.code.tex)
(/usr/local/texlive/2021/texmf-dist/tex/generic/pgf/math/pgfmathparser.code.tex
)
(/usr/local/texlive/2021/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.code.
tex
(/usr/local/texlive/2021/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.basic
.code.tex)
(/usr/local/texlive/2021/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.trigo
nometric.code.tex)
(/usr/local/texlive/2021/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.rando
m.code.tex)
(/usr/local/texlive/2021/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.compa
rison.code.tex)
(/usr/local/texlive/2021/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.base.
code.tex)
(/usr/local/texlive/2021/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.round
.code.tex)
(/usr/local/texlive/2021/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.misc.
code.tex)
(/usr/local/texlive/2021/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.integ
erarithmetics.code.tex)))
(/usr/local/texlive/2021/texmf-dist/tex/generic/pgf/math/pgfmathfloat.code.tex)
) (/usr/local/texlive/2021/texmf-dist/tex/generic/pgf/math/pgfint.code.tex)
(/usr/local/texlive/2021/texmf-dist/tex/generic/pgf/basiclayer/pgfcorepoints.co
de.tex)
(/usr/local/texlive/2021/texmf-dist/tex/generic/pgf/basiclayer/pgfcorepathconst
ruct.code.tex)
(/usr/local/texlive/2021/texmf-dist/tex/generic/pgf/basiclayer/pgfcorepathusage
.code.tex)
(/usr/local/texlive/2021/texmf-dist/tex/generic/pgf/basiclayer/pgfcorescopes.co
de.tex)
(/usr/local/texlive/2021/texmf-dist/tex/generic/pgf/basiclayer/pgfcoregraphicst
ate.code.tex)
(/usr/local/texlive/2021/texmf-dist/tex/generic/pgf/basiclayer/pgfcoretransform
ations.code.tex)
(/usr/local/texlive/2021/texmf-dist/tex/generic/pgf/basiclayer/pgfcorequick.cod
e.tex)
(/usr/local/texlive/2021/texmf-dist/tex/generic/pgf/basiclayer/pgfcoreobjects.c
ode.tex)
(/usr/local/texlive/2021/texmf-dist/tex/generic/pgf/basiclayer/pgfcorepathproce
ssing.code.tex)
(/usr/local/texlive/2021/texmf-dist/tex/generic/pgf/basiclayer/pgfcorearrows.co
de.tex)
(/usr/local/texlive/2021/texmf-dist/tex/generic/pgf/basiclayer/pgfcoreshade.cod
e.tex)
(/usr/local/texlive/2021/texmf-dist/tex/generic/pgf/basiclayer/pgfcoreimage.cod
e.tex
(/usr/local/texlive/2021/texmf-dist/tex/generic/pgf/basiclayer/pgfcoreexternal.
code.tex))
(/usr/local/texlive/2021/texmf-dist/tex/generic/pgf/basiclayer/pgfcorelayers.co
de.tex)
(/usr/local/texlive/2021/texmf-dist/tex/generic/pgf/basiclayer/pgfcoretranspare
ncy.code.tex)
(/usr/local/texlive/2021/texmf-dist/tex/generic/pgf/basiclayer/pgfcorepatterns.
code.tex)
(/usr/local/texlive/2021/texmf-dist/tex/generic/pgf/basiclayer/pgfcorerdf.code.
tex)))
(/usr/local/texlive/2021/texmf-dist/tex/generic/pgf/modules/pgfmoduleshapes.cod
e.tex)
(/usr/local/texlive/2021/texmf-dist/tex/generic/pgf/modules/pgfmoduleplot.code.
tex)
(/usr/local/texlive/2021/texmf-dist/tex/latex/pgf/compatibility/pgfcomp-version
-0-65.sty)
(/usr/local/texlive/2021/texmf-dist/tex/latex/pgf/compatibility/pgfcomp-version
-1-18.sty))
(/usr/local/texlive/2021/texmf-dist/tex/latex/pgf/utilities/pgffor.sty
(/usr/local/texlive/2021/texmf-dist/tex/latex/pgf/utilities/pgfkeys.sty
(/usr/local/texlive/2021/texmf-dist/tex/generic/pgf/utilities/pgfkeys.code.tex)
) (/usr/local/texlive/2021/texmf-dist/tex/latex/pgf/math/pgfmath.sty
(/usr/local/texlive/2021/texmf-dist/tex/generic/pgf/math/pgfmath.code.tex))
(/usr/local/texlive/2021/texmf-dist/tex/generic/pgf/utilities/pgffor.code.tex
(/usr/local/texlive/2021/texmf-dist/tex/generic/pgf/math/pgfmath.code.tex)))
(/usr/local/texlive/2021/texmf-dist/tex/generic/pgf/frontendlayer/tikz/tikz.cod
e.tex
(/usr/local/texlive/2021/texmf-dist/tex/generic/pgf/libraries/pgflibraryplothan
dlers.code.tex)
(/usr/local/texlive/2021/texmf-dist/tex/generic/pgf/modules/pgfmodulematrix.cod
e.tex)
(/usr/local/texlive/2021/texmf-dist/tex/generic/pgf/frontendlayer/tikz/librarie
s/tikzlibrarytopaths.code.tex)))
(/usr/local/texlive/2021/texmf-dist/tex/latex/placeins/placeins.sty)
(/usr/local/texlive/2021/texmf-dist/tex/latex/psnfss/pifont.sty
(/usr/local/texlive/2021/texmf-dist/tex/latex/psnfss/upzd.fd)
(/usr/local/texlive/2021/texmf-dist/tex/latex/psnfss/upsy.fd))
(/usr/local/texlive/2021/texmf-dist/tex/latex/epigraph/epigraph.sty
(/usr/local/texlive/2021/texmf-dist/tex/latex/nextpage/nextpage.sty))
(/usr/local/texlive/2021/texmf-dist/tex/latex/amscls/amsthm.sty)
(/usr/local/texlive/2021/texmf-dist/tex/latex/psnfss/helvet.sty)
(/usr/local/texlive/2021/texmf-dist/tex/latex/base/fontenc.sty
(/usr/local/texlive/2021/texmf-dist/tex/latex/psnfss/t1phv.fd))
(/usr/local/texlive/2021/texmf-dist/tex/latex/mathastext/mathastext.sty
** ! and ?
** punctuation: , . : ; and \colon
** + and =
** adding = ; and + to \nfss@catcodes
** parentheses ( ) [ ] and slash /
** alldelims: < > \backslash \setminus | \vert \mid \{ and \}
** \# \mathdollar \% \& 
** \imath and \jmath 
** Latin letters in the normal (resp. bold) math versions are now
** set up to use the fonts T1/phv/m(b)/n
** Other characters (digits, ...) and \log-like names will be
** typeset with the n shape.
** \hbar
** minus as endash
** \HUGE has been (re)-defined.
** mathastext has declared larger sizes for subscripts.
** To keep LaTeX defaults, use option `defaultmathsizes'.
)
** Latin letters in the normal (resp. bold) math versions are now
** set up to use the fonts T1/cmtt/m(b)/n
** Other characters (digits, ...) and \log-like names will be
** typeset with the n shape.
** \hbar
** minus as endash
(/usr/local/texlive/2021/texmf-dist/tex/latex/hyperref/hyperref.sty
(/usr/local/texlive/2021/texmf-dist/tex/generic/ltxcmds/ltxcmds.sty)
(/usr/local/texlive/2021/texmf-dist/tex/generic/pdftexcmds/pdftexcmds.sty
(/usr/local/texlive/2021/texmf-dist/tex/generic/infwarerr/infwarerr.sty))
(/usr/local/texlive/2021/texmf-dist/tex/generic/kvsetkeys/kvsetkeys.sty)
(/usr/local/texlive/2021/texmf-dist/tex/generic/kvdefinekeys/kvdefinekeys.sty)
(/usr/local/texlive/2021/texmf-dist/tex/generic/pdfescape/pdfescape.sty)
(/usr/local/texlive/2021/texmf-dist/tex/latex/hycolor/hycolor.sty)
(/usr/local/texlive/2021/texmf-dist/tex/latex/letltxmacro/letltxmacro.sty)
(/usr/local/texlive/2021/texmf-dist/tex/latex/auxhook/auxhook.sty)
(/usr/local/texlive/2021/texmf-dist/tex/latex/kvoptions/kvoptions.sty)
(/usr/local/texlive/2021/texmf-dist/tex/latex/hyperref/pd1enc.def)
(/usr/local/texlive/2021/texmf-dist/tex/latex/hyperref/hyperref-langpatches.def
) (/usr/local/texlive/2021/texmf-dist/tex/generic/intcalc/intcalc.sty)
(/usr/local/texlive/2021/texmf-dist/tex/generic/etexcmds/etexcmds.sty)
(/usr/local/texlive/2021/texmf-dist/tex/latex/hyperref/puenc.def)
(/usr/local/texlive/2021/texmf-dist/tex/latex/url/url.sty)
(/usr/local/texlive/2021/texmf-dist/tex/generic/bitset/bitset.sty
(/usr/local/texlive/2021/texmf-dist/tex/generic/bigintcalc/bigintcalc.sty))
(/usr/local/texlive/2021/texmf-dist/tex/latex/base/atbegshi-ltx.sty))
(/usr/local/texlive/2021/texmf-dist/tex/latex/hyperref/hpdftex.def
(/usr/local/texlive/2021/texmf-dist/tex/latex/base/atveryend-ltx.sty)
(/usr/local/texlive/2021/texmf-dist/tex/latex/rerunfilecheck/rerunfilecheck.sty

(/usr/local/texlive/2021/texmf-dist/tex/generic/uniquecounter/uniquecounter.sty
))) (/usr/local/texlive/2021/texmf-dist/tex/latex/cleveref/cleveref.sty)
(/usr/local/texlive/2021/texmf-dist/tex/latex/bclogo/bclogo.sty
(/usr/local/texlive/2021/texmf-dist/tex/latex/mdframed/mdframed.sty
(/usr/local/texlive/2021/texmf-dist/tex/latex/l3packages/xparse/xparse.sty)
(/usr/local/texlive/2021/texmf-dist/tex/latex/etoolbox/etoolbox.sty)
(/usr/local/texlive/2021/texmf-dist/tex/latex/zref/zref-abspage.sty
(/usr/local/texlive/2021/texmf-dist/tex/latex/zref/zref-base.sty))
(/usr/local/texlive/2021/texmf-dist/tex/latex/needspace/needspace.sty)
(/usr/local/texlive/2021/texmf-dist/tex/latex/mdframed/md-frame-1.mdf))
(/usr/local/texlive/2021/texmf-dist/tex/generic/pgf/frontendlayer/tikz/librarie
s/tikzlibraryshadows.code.tex
(/usr/local/texlive/2021/texmf-dist/tex/generic/pgf/frontendlayer/tikz/librarie
s/tikzlibraryfadings.code.tex
(/usr/local/texlive/2021/texmf-dist/tex/generic/pgf/libraries/pgflibraryfadings
.code.tex)))
(/usr/local/texlive/2021/texmf-dist/tex/generic/pgf/frontendlayer/tikz/librarie
s/tikzlibrarydecorations.pathmorphing.code.tex
(/usr/local/texlive/2021/texmf-dist/tex/generic/pgf/frontendlayer/tikz/librarie
s/tikzlibrarydecorations.code.tex
(/usr/local/texlive/2021/texmf-dist/tex/generic/pgf/modules/pgfmoduledecoration
s.code.tex))
(/usr/local/texlive/2021/texmf-dist/tex/generic/pgf/libraries/decorations/pgfli
brarydecorations.pathmorphing.code.tex)))
(/usr/local/texlive/2021/texmf-dist/tex/latex/tcolorbox/tcolorbox.sty
(/usr/local/texlive/2021/texmf-dist/tex/latex/tools/verbatim.sty)
(/usr/local/texlive/2021/texmf-dist/tex/latex/environ/environ.sty
(/usr/local/texlive/2021/texmf-dist/tex/latex/trimspaces/trimspaces.sty)))
(/usr/local/texlive/2021/texmf-dist/tex/latex/tcolorbox/tcbskins.code.tex
Library (tcolorbox): 'tcbskins.code.tex' version '4.51'

(/usr/local/texlive/2021/texmf-dist/tex/latex/tcolorbox/tcbskinsjigsaw.code.tex
Library (tcolorbox): 'tcbskinsjigsaw.code.tex' version '4.51'
)) (/usr/local/texlive/2021/texmf-dist/tex/latex/marvosym/marvosym.sty)
(/usr/local/texlive/2021/texmf-dist/tex/latex/eso-pic/eso-pic.sty)
(/usr/local/texlive/2021/texmf-dist/tex/latex/pagecolor/pagecolor.sty
(/usr/local/texlive/2021/texmf-dist/tex/generic/iftex/ifluatex.sty))
(/usr/local/texlive/2021/texmf-dist/tex/latex/quotchap/quotchap.sty)
(/usr/local/texlive/2021/texmf-dist/tex/latex/fancyhdr/fancyhdr.sty)
(/usr/local/texlive/2021/texmf-dist/tex/latex/titlesec/titlesec.sty)
(/usr/local/texlive/2021/texmf-dist/tex/generic/pgf/frontendlayer/tikz/librarie
s/tikzlibraryshapes.code.tex
(/usr/local/texlive/2021/texmf-dist/tex/generic/pgf/frontendlayer/tikz/librarie
s/tikzlibraryshapes.geometric.code.tex
(/usr/local/texlive/2021/texmf-dist/tex/generic/pgf/libraries/shapes/pgflibrary
shapes.geometric.code.tex))
(/usr/local/texlive/2021/texmf-dist/tex/generic/pgf/frontendlayer/tikz/librarie
s/tikzlibraryshapes.misc.code.tex
(/usr/local/texlive/2021/texmf-dist/tex/generic/pgf/libraries/shapes/pgflibrary
shapes.misc.code.tex))
(/usr/local/texlive/2021/texmf-dist/tex/generic/pgf/frontendlayer/tikz/librarie
s/tikzlibraryshapes.symbols.code.tex
(/usr/local/texlive/2021/texmf-dist/tex/generic/pgf/libraries/shapes/pgflibrary
shapes.symbols.code.tex))
(/usr/local/texlive/2021/texmf-dist/tex/generic/pgf/frontendlayer/tikz/librarie
s/tikzlibraryshapes.arrows.code.tex
(/usr/local/texlive/2021/texmf-dist/tex/generic/pgf/libraries/shapes/pgflibrary
shapes.arrows.code.tex))
(/usr/local/texlive/2021/texmf-dist/tex/generic/pgf/frontendlayer/tikz/librarie
s/tikzlibraryshapes.callouts.code.tex
(/usr/local/texlive/2021/texmf-dist/tex/generic/pgf/libraries/shapes/pgflibrary
shapes.callouts.code.tex))
(/usr/local/texlive/2021/texmf-dist/tex/generic/pgf/frontendlayer/tikz/librarie
s/tikzlibraryshapes.multipart.code.tex
(/usr/local/texlive/2021/texmf-dist/tex/generic/pgf/libraries/shapes/pgflibrary
shapes.multipart.code.tex)))
(/usr/local/texlive/2021/texmf-dist/tex/generic/pgf/frontendlayer/tikz/librarie
s/tikzlibraryarrows.code.tex
(/usr/local/texlive/2021/texmf-dist/tex/generic/pgf/libraries/pgflibraryarrows.
code.tex))
(/usr/local/texlive/2021/texmf-dist/tex/generic/pgf/frontendlayer/tikz/librarie
s/tikzlibrarydecorations.pathreplacing.code.tex
(/usr/local/texlive/2021/texmf-dist/tex/generic/pgf/libraries/decorations/pgfli
brarydecorations.pathreplacing.code.tex))
(/usr/local/texlive/2021/texmf-dist/tex/latex/base/inputenc.sty)
(/usr/local/texlive/2021/texmf-dist/tex/latex/greek-fontenc/alphabeta.sty
(/usr/local/texlive/2021/texmf-dist/tex/latex/greek-fontenc/textalpha.sty
(/usr/local/texlive/2021/texmf-dist/tex/latex/greek-fontenc/lgrenc.def
(/usr/local/texlive/2021/texmf-dist/tex/latex/greek-inputenc/lgrenc.dfu)
(/usr/local/texlive/2021/texmf-dist/tex/latex/greek-fontenc/greek-fontenc.def))
)) (/usr/local/texlive/2021/texmf-dist/tex/latex/microtype/microtype.sty
(/usr/local/texlive/2021/texmf-dist/tex/latex/microtype/microtype-pdftex.def)
(/usr/local/texlive/2021/texmf-dist/tex/latex/microtype/microtype.cfg))
(/usr/local/texlive/2021/texmf-dist/tex/latex/fontawesome5/fontawesome5.sty
(/usr/local/texlive/2021/texmf-dist/tex/latex/fontawesome5/fontawesome5-generic
-helper.sty
(/usr/local/texlive/2021/texmf-dist/tex/latex/fontawesome5/fontawesome5-mapping
.def))) (/usr/local/texlive/2021/texmf-dist/tex/generic/ulem/ulem.sty)
(/usr/local/texlive/2021/texmf-dist/tex/latex/xpatch/xpatch.sty)
(/usr/local/texlive/2021/texmf-dist/tex/latex/mfirstuc/mfirstuc.sty)
(/usr/local/texlive/2021/texmf-dist/tex/latex/listings/listings.sty
(/usr/local/texlive/2021/texmf-dist/tex/latex/listings/lstmisc.sty)
(/usr/local/texlive/2021/texmf-dist/tex/latex/listings/listings.cfg)))
(./Tweaks/macros_n_comments.tex) (./Text/0-Preface/abstract.tex)
No file main.aux.
(/usr/local/texlive/2021/texmf-dist/tex/latex/cbfonts-fd/lgrcmr.fd)
*geometry* driver: auto-detecting
*geometry* detected driver: pdftex
(/usr/local/texlive/2021/texmf-dist/tex/context/base/mkii/supp-pdf.mkii
[Loading MPS to PDF converter (version 2006.09.02).]
) (/usr/local/texlive/2021/texmf-dist/tex/latex/epstopdf-pkg/epstopdf-base.sty
(/usr/local/texlive/2021/texmf-dist/tex/latex/latexconfig/epstopdf-sys.cfg))
(/usr/local/texlive/2021/texmf-dist/tex/latex/hyperref/nameref.sty
(/usr/local/texlive/2021/texmf-dist/tex/latex/refcount/refcount.sty)
(/usr/local/texlive/2021/texmf-dist/tex/generic/gettitlestring/gettitlestring.s
ty))
(/usr/local/texlive/2021/texmf-dist/tex/latex/greek-fontenc/puenc-greek.def
(/usr/local/texlive/2021/texmf-dist/tex/latex/greek-fontenc/greek-fontenc.def))
 (/usr/local/texlive/2021/texmf-dist/tex/latex/greek-fontenc/alphabeta-lgr.def)

Package infthesis Warning: No institute specified for research degree on input 
line 158.

[1{/usr/local/texlive/2021/texmf-var/fonts/map/pdftex/updmap/pdftex.map} <./Vis
uals/Logos/eushield-fullcolour.pdf>] [2] (./inj_to_inf.tex
(./Text/0-Preface/dedication.tex
(/usr/local/texlive/2021/texmf-dist/tex/latex/psnfss/t1ptm.fd)
(/usr/local/texlive/2021/texmf-dist/tex/latex/microtype/mt-ptm.cfg)) [3]
(./Text/0-Preface/acknowledgements.tex [4] [5]) (./Text/0-Preface/lay.tex
[6])) [7] (./Text/0-Preface/papersdecl.tex

Package natbib Warning: Citation `A&V:2018' on page viii undefined on input lin
e 78.

(/usr/local/texlive/2021/texmf-dist/tex/latex/microtype/mt-cmr.cfg)
(/usr/local/texlive/2021/texmf-dist/tex/latex/base/t1cmtt.fd)
Underfull \hbox (badness 10000) in paragraph at lines 78--78


Package natbib Warning: Citation `Katsarakis:20' on page viii undefined on inpu
t line 78.


Package natbib Warning: Citation `Katsarakis:21' on page viii undefined on inpu
t line 78.


Overfull \hbox (6.27364pt too wide) in paragraph at lines 78--78
\T1/phv/m/n/12 (-13) sis, [] 

Package natbib Warning: Citation `Katsarakis:21R' on page viii undefined on inp
ut line 78.


Package natbib Warning: Citation `Gavrielatos:21' on page viii undefined on inp
ut line 78.


Package natbib Warning: Citation `Gavrielatos:20' on page viii undefined on inp
ut line 78.

[8]) (/usr/local/texlive/2021/texmf-dist/tex/latex/psnfss/t1pbk.fd) [9]
[10] (./Text/0-Preliminaries/Intro.tex
Chapter 1.

Package natbib Warning: Citation `Bronson:2013' on page 1 undefined on input li
ne 155.


Package natbib Warning: Citation `Corbett:2013' on page 1 undefined on input li
ne 155.


Package natbib Warning: Citation `Venmo20' on page 1 undefined on input line 15
5.


Package natbib Warning: Citation `TATP:2009' on page 1 undefined on input line 
155.


Package natbib Warning: Citation `Xiao:20' on page 1 undefined on input line 17
8.


Package natbib Warning: Citation `Baker:2011' on page 1 undefined on input line
 178.


Package natbib Warning: Citation `Forbes:2013' on page 1 undefined on input lin
e 180.


Package natbib Warning: Citation `Bronson:2013' on page 1 undefined on input li
ne 186.

[1]

Package natbib Warning: Citation `Anwar:2018' on page 2 undefined on input line
 220.


Package natbib Warning: Citation `Alsberg:1976' on page 2 undefined on input li
ne 245.


Package natbib Warning: Citation `Hunt:2010' on page 2 undefined on input line 
245.


Package natbib Warning: Citation `Chandra:2016' on page 2 undefined on input li
ne 245.


Package natbib Warning: Citation `Guerraoui:21' on page 2 undefined on input li
ne 245.


Package natbib Warning: Citation `Aguilera:20' on page 2 undefined on input lin
e 245.


Package natbib Warning: Citation `Terrace:2009' on page 2 undefined on input li
ne 245.


Package natbib Warning: Citation `Poke:2015' on page 2 undefined on input line 
245.


Package natbib Warning: Citation `VanRenesse:2004' on page 2 undefined on input
 line 247.


Package natbib Warning: Citation `Terrace:2009' on page 2 undefined on input li
ne 247.


Package natbib Warning: Citation `Lamport:1998' on page 2 undefined on input li
ne 247.


Package natbib Warning: Citation `Lynch:1997' on page 2 undefined on input line
 247.


Package natbib Warning: Citation `Bolosky:2011' on page 2 undefined on input li
ne 247.


Package natbib Warning: Citation `Moraru:2013' on page 2 undefined on input lin
e 247.


Package natbib Warning: Citation `Ekstrom:2016' on page 2 undefined on input li
ne 247.


Package natbib Warning: Citation `Liskov:2012' on page 2 undefined on input lin
e 247.


Package natbib Warning: Citation `Ongaro:2014' on page 2 undefined on input lin
e 247.


Package natbib Warning: Citation `Attiya:1995' on page 2 undefined on input lin
e 247.


Package natbib Warning: Citation `Hadjistasi:17' on page 2 undefined on input l
ine 247.

[2]

Package natbib Warning: Citation `Vijay:20' on page 3 undefined on input line 2
95.


Package natbib Warning: Citation `Dragojevic:2015' on page 3 undefined on input
 line 321.


Package natbib Warning: Citation `F-Kalia:2016' on page 3 undefined on input li
ne 321.


Package natbib Warning: Citation `htm' on page 3 undefined on input line 323.


Overfull \hbox (2.82787pt too wide) in paragraph at lines 318--338
\T1/phv/m/n/12 (-13) trans-ac-tional mem-ory is also not re-silient to faults, 
[] 

Underfull \vbox (badness 10000) has occurred while \output is active [3]

Package natbib Warning: Citation `Jha:2019' on page 4 undefined on input line 5
73.


Package natbib Warning: Citation `Barroso:2018' on page 4 undefined on input li
ne 573.


Package natbib Warning: Citation `DPDK:online' on page 4 undefined on input lin
e 578.


Package natbib Warning: Citation `Guo:2016' on page 4 undefined on input line 5
78.


Package natbib Warning: Citation `Marty:2019' on page 4 undefined on input line
 578.


Package natbib Warning: Citation `Gao:21' on page 4 undefined on input line 578
.

(./Text/0-Preliminaries/Misc/Fig_motivation.tex

pdfTeX warning: pdflatex (file ./Text/0-Preliminaries/Figures/Motivation.pdf): 
PDF inclusion: found PDF version <1.7>, but at most version <1.5> allowed
)
Underfull \vbox (badness 10000) has occurred while \output is active [4 <./Text
/0-Preliminaries/Figures/Motivation.pdf>]

LaTeX Warning: Reference `figB:motivation' on page 1 undefined on input line 59
3.


Underfull \hbox (badness 10000) in paragraph at lines 603--603


Package natbib Warning: Citation `Atikoglu:2012' on page 5 undefined on input l
ine 729.


LaTeX Warning: Reference `tabM:contexes' on page 1 undefined on input line 763.


(./Text/0-Preliminaries/Misc/Tab_motivation.tex
Overfull \hbox (4.85872pt too wide) in paragraph at lines 36--36
[][]\T1/phv/b/n/12 (-13) Table 1.1[][] []|[]| 
)
Overfull \hbox (2.06905pt too wide) in paragraph at lines 826--826
[][][][]\T1/phv/m/n/10 (-13) .| 
[5] [6]

Package natbib Warning: Citation `Lamport:1994' on page 7 undefined on input li
ne 923.

[7]

LaTeX Warning: Reference `chap:background' on page 1 undefined on input line 10
42.


LaTeX Warning: Reference `chap:cckvs' on page 1 undefined on input line 1048.


LaTeX Warning: Reference `chap:hermes' on page 1 undefined on input line 1051.


LaTeX Warning: Reference `chap:Zeus' on page 1 undefined on input line 1057.


LaTeX Warning: Reference `chap:conclusion' on page 1 undefined on input line 10
61.

(./Text/0-Preliminaries/Misc/Tab_links.tex))
(./Text/0-Preliminaries/Background.tex [8]
Chapter 2.

Package natbib Warning: Citation `DeCandia:2007' on page 9 undefined on input l
ine 36.


Package natbib Warning: Citation `Bronson:2013' on page 9 undefined on input li
ne 36.


Package natbib Warning: Citation `Lim:2014' on page 9 undefined on input line 3
6.


Package natbib Warning: Citation `Hunt:2010' on page 9 undefined on input line 
40.


Package natbib Warning: Citation `Burrows:2006' on page 9 undefined on input li
ne 40.


Package natbib Warning: Citation `Dragojevic:2014' on page 9 undefined on input
 line 43.


Package natbib Warning: Citation `Kalia:2016' on page 9 undefined on input line
 43.


Package natbib Warning: Citation `Dragojevic:2014' on page 9 undefined on input
 line 65.


Package natbib Warning: Citation `Kalia:2016' on page 9 undefined on input line
 65.


Package natbib Warning: Citation `Karger:1997' on page 9 undefined on input lin
e 66.

[9]

Package natbib Warning: Citation `Hunt:2010' on page 10 undefined on input line
 72.


Package natbib Warning: Citation `Kruskal:88' on page 10 undefined on input lin
e 121.


Package natbib Warning: Citation `Nicolaou:16' on page 10 undefined on input li
ne 122.

[10]

LaTeX Warning: Reference `figB:ops_n_example' on page 1 undefined on input line
 138.

(./Text/0-Preliminaries/Misc/Fig_ops_n_example.tex

pdfTeX warning: pdflatex (file ./Text/0-Preliminaries/Figures/ops-n-example.pdf
): PDF inclusion: found PDF version <1.7>, but at most version <1.5> allowed
)

LaTeX Warning: Reference `figB:ops_n_example' on page 1 undefined on input line
 160.


Package natbib Warning: Citation `Gavrielatos:20' on page 11 undefined on input
 line 165.

[11 <./Text/0-Preliminaries/Figures/ops-n-example.pdf>]

Package natbib Warning: Citation `Terry:95' on page 12 undefined on input line 
228.


Package natbib Warning: Citation `Corbett:2013' on page 12 undefined on input l
ine 235.


Package natbib Warning: Citation `Kakivaya:2018' on page 12 undefined on input 
line 235.


Package natbib Warning: Citation `Vogels:2009' on page 12 undefined on input li
ne 236.


Package natbib Warning: Citation `Lu:15' on page 12 undefined on input line 236
.


Package natbib Warning: Citation `Lamport:1979' on page 12 undefined on input l
ine 244.


Package natbib Warning: Citation `Papadimitriou:79' on page 12 undefined on inp
ut line 244.


LaTeX Warning: Reference `figB:consistency' on page 1 undefined on input line 2
45.


LaTeX Warning: Reference `figB:consistency' on page 1 undefined on input line 2
52.

[12]

Package natbib Warning: Citation `Baker:2011' on page 13 undefined on input lin
e 285.


Package natbib Warning: Citation `Dragojevic:2015' on page 13 undefined on inpu
t line 285.


Package natbib Warning: Citation `F-Kalia:2016' on page 13 undefined on input l
ine 285.

(./Text/0-Preliminaries/Misc/Fig_consistency.tex

pdfTeX warning: pdflatex (file ./Text/0-Preliminaries/Figures/Consistency.pdf):
 PDF inclusion: found PDF version <1.7>, but at most version <1.5> allowed
)

Package natbib Warning: Citation `Herlihy:1990' on page 13 undefined on input l
ine 306.


LaTeX Warning: Reference `figB:consistency' on page 1 undefined on input line 3
06.


Package natbib Warning: Citation `Herlihy:2008' on page 13 undefined on input l
ine 313.


Underfull \vbox (badness 10000) has occurred while \output is active [13 <./Tex
t/0-Preliminaries/Figures/Consistency.pdf>]

Package natbib Warning: Citation `sethi1982' on page 14 undefined on input line
 335.


Package natbib Warning: Citation `Herlihy:1990' on page 14 undefined on input l
ine 335.


LaTeX Warning: Reference `chap:hermes' on page 1 undefined on input line 391.


LaTeX Warning: Reference `chap:Zeus' on page 1 undefined on input line 391.


Package natbib Warning: Citation `Dwork:1988' on page 14 undefined on input lin
e 423.


Package natbib Warning: Citation `Chandra:2016' on page 14 undefined on input l
ine 423.


LaTeX Warning: Reference `secB:replication-protocols' on page 1 undefined on in
put line 429.


LaTeX Warning: Reference `secH:async' on page 1 undefined on input line 447.


Package natbib Warning: Citation `Guerraoui:00' on page 14 undefined on input l
ine 447.


Package natbib Warning: Citation `Fischer:1985' on page 14 undefined on input l
ine 448.


Package natbib Warning: Citation `Gill:2011' on page 14 undefined on input line
 457.


Package natbib Warning: Citation `Singh:2015' on page 14 undefined on input lin
e 457.


Package natbib Warning: Citation `Filer:19' on page 14 undefined on input line 
457.


LaTeX Warning: Reference `secH:hermes-discussion' on page 1 undefined on input 
line 457.

[14]

Package natbib Warning: Citation `Barroso:2018' on page 15 undefined on input l
ine 468.


Package natbib Warning: Citation `Sato:12' on page 15 undefined on input line 4
68.


Package natbib Warning: Citation `Snir:14' on page 15 undefined on input line 4
68.


Package natbib Warning: Citation `Birman:10' on page 15 undefined on input line
 469.


Package natbib Warning: Citation `Jha:2019' on page 15 undefined on input line 
469.


Package natbib Warning: Citation `Bronson:2013' on page 15 undefined on input l
ine 518.


Package natbib Warning: Citation `Anwar:2018' on page 15 undefined on input lin
e 518.


Package natbib Warning: Citation `Atikoglu:2012' on page 15 undefined on input 
line 524.


Package natbib Warning: Citation `TPC-C' on page 15 undefined on input line 529
.


Package natbib Warning: Citation `Venmo20' on page 15 undefined on input line 5
29.

[15] (./Text/0-Preliminaries/Misc/Tab_reads_writes.tex)

LaTeX Warning: Reference `tabM:read-write' on page 1 undefined on input line 58
2.


Underfull \vbox (badness 10000) has occurred while \output is active [16]

Package natbib Warning: Citation `Schiper:04' on page 17 undefined on input lin
e 591.


Package natbib Warning: Citation `Lamport:1998' on page 17 undefined on input l
ine 683.


Package natbib Warning: Citation `Alsberg:1976' on page 17 undefined on input l
ine 686.


Underfull \vbox (badness 1931) has occurred while \output is active [17]

Package natbib Warning: Citation `Lamport:1998' on page 18 undefined on input l
ine 717.


Package natbib Warning: Citation `Georgiou:11' on page 18 undefined on input li
ne 717.


Package natbib Warning: Citation `Hadjistasi:17' on page 18 undefined on input 
line 717.


Package natbib Warning: Citation `Georgiou:19' on page 18 undefined on input li
ne 717.


Package natbib Warning: Citation `Burke:20' on page 18 undefined on input line 
717.


Package natbib Warning: Citation `Lynch:1997' on page 18 undefined on input lin
e 717.


Package natbib Warning: Citation `Lamport:1998' on page 18 undefined on input l
ine 719.


Package natbib Warning: Citation `Lamport:2001' on page 18 undefined on input l
ine 719.


Package natbib Warning: Citation `Lamport:2005' on page 18 undefined on input l
ine 719.


Package natbib Warning: Citation `Lynch:1997' on page 18 undefined on input lin
e 719.


Package natbib Warning: Citation `Ongaro:2014' on page 18 undefined on input li
ne 719.


Package natbib Warning: Citation `Moraru:2013' on page 18 undefined on input li
ne 719.


Package natbib Warning: Citation `Burke:20' on page 18 undefined on input line 
719.


Package natbib Warning: Citation `Skrzypczak:20' on page 18 undefined on input 
line 719.


Package natbib Warning: Citation `Enes:20' on page 18 undefined on input line 7
19.


Package natbib Warning: Citation `Georgiou:11' on page 18 undefined on input li
ne 719.


Package natbib Warning: Citation `Hadjistasi:17' on page 18 undefined on input 
line 719.


Package natbib Warning: Citation `Georgiou:19' on page 18 undefined on input li
ne 719.


Package natbib Warning: Citation `Gavrielatos:21Arxiv' on page 18 undefined on 
input line 719.


Package natbib Warning: Citation `Jimenez:2003' on page 18 undefined on input l
ine 744.


Package natbib Warning: Citation `Lamport:2009' on page 18 undefined on input l
ine 760.


Package natbib Warning: Citation `Birman:1987' on page 18 undefined on input li
ne 760.


Package natbib Warning: Citation `Chockler:01' on page 18 undefined on input li
ne 760.


Package natbib Warning: Citation `Gray:89' on page 18 undefined on input line 7
61.


Package natbib Warning: Citation `Dragojevic:2015' on page 18 undefined on inpu
t line 761.


Package natbib Warning: Citation `Kakivaya:2018' on page 18 undefined on input 
line 761.


Underfull \vbox (badness 10000) has occurred while \output is active [18]

Package natbib Warning: Citation `Lamport:2009' on page 19 undefined on input l
ine 789.


Package natbib Warning: Citation `Terrace:2009' on page 19 undefined on input l
ine 798.


LaTeX Warning: Reference `secH:craq' on page 1 undefined on input line 798.


Overfull \hbox (1.27756pt too wide) in paragraph at lines 797--808
[]\T1/phv/m/n/12 (-13) Although ex-ist-ing membership-based pro-to-cols max-i-m
ize per-for-mance on reads,

Underfull \vbox (badness 10000) has occurred while \output is active [19]

Package natbib Warning: Citation `Dragojevic:2014' on page 20 undefined on inpu
t line 849.


Package natbib Warning: Citation `F-Kalia:2016' on page 20 undefined on input l
ine 849.


Package natbib Warning: Citation `wei2015fast' on page 20 undefined on input li
ne 849.


Package natbib Warning: Citation `Gray:78' on page 20 undefined on input line 8
58.


Package natbib Warning: Citation `Dragojevic:2014' on page 20 undefined on inpu
t line 862.


Package natbib Warning: Citation `Dragojevic:2014' on page 20 undefined on inpu
t line 887.


Package natbib Warning: Citation `F-Kalia:2016' on page 20 undefined on input l
ine 887.

[20]

Package natbib Warning: Citation `Vijay:20' on page 21 undefined on input line 
969.


Package natbib Warning: Citation `Vijay:20' on page 21 undefined on input line 
1005.


Package natbib Warning: Citation `Scheurich:1987' on page 21 undefined on input
 line 1005.


Package natbib Warning: Citation `Herlihy:1990' on page 21 undefined on input l
ine 1005.


Package natbib Warning: Citation `htm' on page 21 undefined on input line 1066.



Underfull \vbox (badness 2698) has occurred while \output is active [21]
Underfull \vbox (badness 10000) has occurred while \output is active [22])
(./Text/1-ccKVS/chapter.tex [23] [24]
Chapter 3.
(./Text/1-ccKVS/1-Introduction.tex

Package natbib Warning: Citation `Atikoglu:2012' on page 25 undefined on input 
line 28.


Package natbib Warning: Citation `Novakovic:2016' on page 25 undefined on input
 line 28.


Package natbib Warning: Citation `Huang:2014' on page 25 undefined on input lin
e 28.


Package natbib Warning: Citation `Volos:2017' on page 25 undefined on input lin
e 28.

[25]

Package natbib Warning: Citation `Fan:2011' on page 26 undefined on input line 
38.


Package natbib Warning: Citation `Li:2016' on page 26 undefined on input line 3
8.


Package natbib Warning: Citation `Jin:2017' on page 26 undefined on input line 
38.


Package natbib Warning: Citation `Dragojevic:2014' on page 26 undefined on inpu
t line 39.


Package natbib Warning: Citation `RNovakovic:2016' on page 26 undefined on inpu
t line 39.


Underfull \vbox (badness 10000) has occurred while \output is active [26])
(./Text/1-ccKVS/1.5-Contributions.tex

LaTeX Warning: Reference `secC:cache' on page 1 undefined on input line 14.


LaTeX Warning: Reference `secC:protocols' on page 1 undefined on input line 24.



LaTeX Warning: Reference `secC:design' on page 1 undefined on input line 28.


LaTeX Warning: Reference `secC:eval' on page 1 undefined on input line 28.

) (./Text/1-ccKVS/2-Motivation.tex
Underfull \vbox (badness 10000) has occurred while \output is active [27]

Package natbib Warning: Citation `Atikoglu:2012' on page 28 undefined on input 
line 11.


Package natbib Warning: Citation `Novakovic:2016' on page 28 undefined on input
 line 11.


Package natbib Warning: Citation `Huang:2014' on page 28 undefined on input lin
e 11.


Package natbib Warning: Citation `Bodik:2010' on page 28 undefined on input lin
e 11.


Package natbib Warning: Citation `Yang:2016' on page 28 undefined on input line
 11.


Package natbib Warning: Citation `Sharma:2011' on page 28 undefined on input li
ne 11.


Package natbib Warning: Citation `Dragojevic:2014' on page 28 undefined on inpu
t line 13.


Package natbib Warning: Citation `RNovakovic:2016' on page 28 undefined on inpu
t line 13.


Package natbib Warning: Citation `Jin:2017' on page 28 undefined on input line 
13.


Package natbib Warning: Citation `Hong:2013' on page 28 undefined on input line
 13.


Package natbib Warning: Citation `Li:2016' on page 28 undefined on input line 1
3.


Package natbib Warning: Citation `Armstrong:2013' on page 28 undefined on input
 line 13.


Package natbib Warning: Citation `Fan:2011' on page 28 undefined on input line 
13.


LaTeX Warning: Reference `figC:blackbox' on page 1 undefined on input line 24.


LaTeX Warning: Hyper reference `figC:blackbox' on page 28 undefined on input li
ne 24.


Package natbib Warning: Citation `Novakovic:2016' on page 28 undefined on input
 line 24.


LaTeX Warning: Reference `figC:server_load' on page 1 undefined on input line 2
4.

[28 <./Text/1-ccKVS/Figures/sorted_server_load.pdf>]

LaTeX Warning: Reference `figC:blackbox' on page 1 undefined on input line 35.


LaTeX Warning: Hyper reference `figC:blackbox' on page 29 undefined on input li
ne 35.


LaTeX Warning: Reference `figC:blackbox' on page 1 undefined on input line 35.


LaTeX Warning: Hyper reference `figC:blackbox' on page 29 undefined on input li
ne 35.

(./Text/1-ccKVS/Miscellaneous/Fig_related_work.tex

pdfTeX warning: pdflatex (file ./Text/1-ccKVS/Figures/ccKVS-design-space.pdf): 
PDF inclusion: found PDF version <1.7>, but at most version <1.5> allowed
)

LaTeX Warning: Reference `figC:blackbox' on page 1 undefined on input line 41.


LaTeX Warning: Hyper reference `figC:blackbox' on page 29 undefined on input li
ne 41.


Package natbib Warning: Citation `Fan:2011' on page 29 undefined on input line 
44.


Package natbib Warning: Citation `Li:2016' on page 29 undefined on input line 4
4.


Package natbib Warning: Citation `Jin:2017' on page 29 undefined on input line 
44.


Package natbib Warning: Citation `Li:2016' on page 29 undefined on input line 4
6.

[29 <./Text/1-ccKVS/Figures/ccKVS-design-space.pdf>]

Package natbib Warning: Citation `Dragojevic:2014' on page 30 undefined on inpu
t line 57.


Package natbib Warning: Citation `RNovakovic:2016' on page 30 undefined on inpu
t line 57.


LaTeX Warning: Reference `figC:blackbox' on page 1 undefined on input line 57.


LaTeX Warning: Hyper reference `figC:blackbox' on page 30 undefined on input li
ne 57.


Package natbib Warning: Citation `F-Kalia:2016' on page 30 undefined on input l
ine 68.


Package natbib Warning: Citation `Novakovic:2014' on page 30 undefined on input
 line 70.


Package natbib Warning: Citation `F-Kalia:2016' on page 30 undefined on input l
ine 71.


Underfull \vbox (badness 10000) has occurred while \output is active [30])
(./Text/1-ccKVS/3-Case.tex

LaTeX Warning: Reference `figC:blackbox' on page 1 undefined on input line 5.


LaTeX Warning: Hyper reference `figC:blackbox' on page 31 undefined on input li
ne 5.


Package natbib Warning: Citation `Fan:2011' on page 31 undefined on input line 
15.


Package natbib Warning: Citation `Li:2016' on page 31 undefined on input line 1
5.


Package natbib Warning: Citation `Jin:2017' on page 31 undefined on input line 
15.


Package natbib Warning: Citation `Fan:2011' on page 31 undefined on input line 
15.


Package natbib Warning: Citation `Li:2016' on page 31 undefined on input line 1
5.


Package natbib Warning: Citation `Li:2016' on page 31 undefined on input line 1
6.


Package natbib Warning: Citation `Jin:2017' on page 31 undefined on input line 
16.


Package natbib Warning: Citation `Dragojevic:2014' on page 31 undefined on inpu
t line 18.


Package natbib Warning: Citation `RNovakovic:2016' on page 31 undefined on inpu
t line 18.


Package natbib Warning: Citation `F-Kalia:2016' on page 31 undefined on input l
ine 18.


LaTeX Warning: Reference `figC:cache-opportunity' on page 1 undefined on input 
line 21.

[31]) (./Text/1-ccKVS/4-Cache.tex
Underfull \vbox (badness 10000) has occurred while \output is active [32]

LaTeX Warning: Reference `figC:blackbox' on page 1 undefined on input line 4.


LaTeX Warning: Hyper reference `figC:blackbox' on page 33 undefined on input li
ne 4.


Underfull \vbox (badness 4416) has occurred while \output is active [33 <./Text
/1-ccKVS/Figures/hit_rate.pdf>]

Package natbib Warning: Citation `Li:2016' on page 34 undefined on input line 2
9.


Package natbib Warning: Citation `Cormode:2008' on page 34 undefined on input l
ine 29.


Package natbib Warning: Citation `Metwally:2005' on page 34 undefined on input 
line 29.


Package natbib Warning: Citation `Li:2016' on page 34 undefined on input line 3
3.


Package natbib Warning: Citation `Li:2016' on page 34 undefined on input line 3
6.


Overfull \hbox (7.0391pt too wide) in paragraph at lines 33--41
[]\T1/phv/m/n/12 (-13) Conveniently, be-cause sym-met-ric caching ex-poses a []
 ab-strac-tion, whereby

Underfull \vbox (badness 10000) has occurred while \output is active [34])
(./Text/1-ccKVS/5-Protocols.tex

LaTeX Warning: Reference `figC:protocols-design' on page 1 undefined on input l
ine 43.


LaTeX Warning: Hyper reference `figC:protocols-design' on page 35 undefined on 
input line 43.


Package natbib Warning: Citation `Dragojevic:2015' on page 35 undefined on inpu
t line 45.


Package natbib Warning: Citation `VanRenesse:2004' on page 35 undefined on inpu
t line 45.


Package natbib Warning: Citation `Terrace:2009' on page 35 undefined on input l
ine 45.


LaTeX Warning: Reference `figC:protocols-design' on page 1 undefined on input l
ine 46.


LaTeX Warning: Hyper reference `figC:protocols-design' on page 35 undefined on 
input line 46.


LaTeX Warning: Reference `figC:protocols-design' on page 1 undefined on input l
ine 69.


LaTeX Warning: Hyper reference `figC:protocols-design' on page 35 undefined on 
input line 69.

[35] (./Text/1-ccKVS/Miscellaneous/Fig_protocols.tex

pdfTeX warning: pdflatex (file ./Text/1-ccKVS/Figures/cckvs-global-order.pdf): 
PDF inclusion: found PDF version <1.7>, but at most version <1.5> allowed
)

LaTeX Warning: Reference `figC:consistency-actions' on page 1 undefined on inpu
t line 86.

(./Text/1-ccKVS/Miscellaneous/Fig_consistency_actions.tex

pdfTeX warning: pdflatex (file ./Text/1-ccKVS/Figures/Galene-actions.pdf): PDF 
inclusion: found PDF version <1.7>, but at most version <1.5> allowed
) [36 <./Text/1-ccKVS/Figures/cckvs-global-order.pdf>]

Package natbib Warning: Citation `Attiya:1995' on page 37 undefined on input li
ne 96.

(./Text/1-ccKVS/Miscellaneous/Fig_Galene_meta.tex

pdfTeX warning: pdflatex (file ./Text/1-ccKVS/Figures/Galene-meta.pdf): PDF inc
lusion: found PDF version <1.7>, but at most version <1.5> allowed
)

LaTeX Warning: Reference `figC:galene_meta' on page 1 undefined on input line 1
23.

[37 <./Text/1-ccKVS/Figures/Galene-actions.pdf>]
(./Text/1-ccKVS/5.5-Non-blocking-Protocol.tex
(/usr/local/texlive/2021/texmf-dist/tex/latex/psnfss/ts1phv.fd) [38 <./Text/1-c
cKVS/Figures/Galene-meta.pdf>]

Package natbib Warning: Citation `Lamport:1994' on page 39 undefined on input l
ine 82.


LaTeX Warning: Reference `Apendix' on page 1 undefined on input line 88.

[39] (./Text/1-ccKVS/Miscellaneous/Fig_Galene_example.tex

pdfTeX warning: pdflatex (file ./Text/1-ccKVS/Figures/Galene-example.pdf): PDF 
inclusion: found PDF version <1.7>, but at most version <1.5> allowed
)

LaTeX Warning: Reference `figC:galene_example' on page 1 undefined on input lin
e 109.

[40 <./Text/1-ccKVS/Figures/Galene-example.pdf>])) (./Text/1-ccKVS/6-Design.tex

Package natbib Warning: Citation `Dragojevic:2014' on page 41 undefined on inpu
t line 5.

[41]

LaTeX Warning: Reference `secC:cache' on page 1 undefined on input line 10.


LaTeX Warning: Reference `secC:protocols' on page 1 undefined on input line 10.


[42]

Package natbib Warning: Citation `Lim:2014' on page 43 undefined on input line 
54.


LaTeX Warning: Reference `secC:design-perf' on page 1 undefined on input line 6
2.


LaTeX Warning: Reference `secC:coalesc-perf' on page 1 undefined on input line 
62.

[43]

Package natbib Warning: Citation `Hemminger:2002' on page 44 undefined on input
 line 67.


Package natbib Warning: Citation `Lameter:2005' on page 44 undefined on input l
ine 67.


Package natbib Warning: Citation `Trigonakis:2016' on page 44 undefined on inpu
t line 78.


Package natbib Warning: Citation `Lim:2014' on page 44 undefined on input line 
102.


Package natbib Warning: Citation `Kalia:2016' on page 44 undefined on input lin
e 102.


Underfull \vbox (badness 10000) has occurred while \output is active [44]

Package natbib Warning: Citation `Dragojevic:2014' on page 45 undefined on inpu
t line 124.


Package natbib Warning: Citation `F-Kalia:2016' on page 45 undefined on input l
ine 124.


Package natbib Warning: Citation `Kung:1994' on page 45 undefined on input line
 134.


LaTeX Warning: Reference `secC:design-perf' on page 1 undefined on input line 1
45.

[45]

Package natbib Warning: Citation `F-Kalia:2016' on page 46 undefined on input l
ine 163.


LaTeX Warning: Reference `secC:design-cache-kvs' on page 1 undefined on input l
ine 170.

[46]

Package natbib Warning: Citation `Kalia:2016' on page 47 undefined on input lin
e 181.


LaTeX Warning: Reference `secC:eval' on page 1 undefined on input line 192.

) (./Text/1-ccKVS/7-Methodology.tex

Package natbib Warning: Citation `Kalia:2016' on page 47 undefined on input lin
e 11.


Package natbib Warning: Citation `Dragojevic:2014' on page 47 undefined on inpu
t line 13.


Package natbib Warning: Citation `RNovakovic:2016' on page 47 undefined on inpu
t line 13.


Package natbib Warning: Citation `F-Kalia:2016' on page 47 undefined on input l
ine 13.


LaTeX Warning: Reference `secC:design-perf' on page 1 undefined on input line 1
5.

[47]

LaTeX Warning: Reference `secC:design' on page 1 undefined on input line 44.


LaTeX Warning: Reference `secC:protocols' on page 1 undefined on input line 44.



LaTeX Warning: Reference `figC:cache-opportunity' on page 1 undefined on input 
line 46.

[48]

Package natbib Warning: Citation `Cooper:2010' on page 49 undefined on input li
ne 63.


Package natbib Warning: Citation `Bronson:2013' on page 49 undefined on input l
ine 65.


Package natbib Warning: Citation `F-Kalia:2016' on page 49 undefined on input l
ine 66.


LaTeX Warning: Reference `secC:bottlenecks' on page 1 undefined on input line 6
6.


LaTeX Warning: Reference `secC:coalesc-perf' on page 1 undefined on input line 
66.


LaTeX Warning: Reference `secC:perf-vs-latency' on page 1 undefined on input li
ne 66.

) (./Text/1-ccKVS/8-Evaluation.tex

LaTeX Warning: Reference `figC:varying-skew' on page 1 undefined on input line 
12.

[49]

LaTeX Warning: Reference `figC:break-down' on page 1 undefined on input line 40
.


LaTeX Warning: Reference `secC:bottlenecks' on page 1 undefined on input line 4
7.


Underfull \hbox (badness 10000) in paragraph at lines 40--48
\T1/phv/m/n/12 (+13) hit rate also in-creases. Cache hits re-quire com-pute
[50 <./Text/1-ccKVS/Figures/zipf_read_only_performance.pdf> <./Text/1-ccKVS/Fig
ures/request_breakdown.pdf

pdfTeX warning: pdflatex (file ./Text/1-ccKVS/Figures/request_breakdown.pdf): P
DF inclusion: multiple pdfs with page group included in a single page
>]

LaTeX Warning: Reference `figC:writes' on page 1 undefined on input line 52.


Package natbib Warning: Citation `Bronson:2013' on page 51 undefined on input l
ine 77.


LaTeX Warning: Reference `figC:network-break-down' on page 1 undefined on input
 line 82.


LaTeX Warning: Reference `secC:design-perf' on page 1 undefined on input line 8
3.

[51]

LaTeX Warning: Reference `figC:varying-value-size' on page 1 undefined on input
 line 92.


Underfull \vbox (badness 10000) has occurred while \output is active [52 <./Tex
t/1-ccKVS/Figures/write_rate_performance_study.pdf> <./Text/1-ccKVS/Figures/net
work_traffic.pdf

pdfTeX warning: pdflatex (file ./Text/1-ccKVS/Figures/network_traffic.pdf): PDF
 inclusion: multiple pdfs with page group included in a single page
>]

Package natbib Warning: Citation `NeoHost' on page 53 undefined on input line 1
11.


Package natbib Warning: Citation `pcm' on page 53 undefined on input line 111.


Package natbib Warning: Citation `Zoom' on page 53 undefined on input line 112.


[53 <./Text/1-ccKVS/Figures/value_size_no_coalescing_read_only_and_1_perf_doubl
e_column.pdf>]

LaTeX Warning: Reference `figC:coalescing-net' on page 1 undefined on input lin
e 142.

[54]

LaTeX Warning: Reference `figC:coalescing-perf' on page 1 undefined on input li
ne 145.


LaTeX Warning: Reference `figC:varying-value-size' on page 1 undefined on input
 line 145.


LaTeX Warning: Reference `figC:coalescing-perf' on page 1 undefined on input li
ne 145.


LaTeX Warning: Reference `figC:latency-perf' on page 1 undefined on input line 
159.


Package natbib Warning: Citation `Leverich:2014' on page 55 undefined on input 
line 160.

(./Text/1-ccKVS/Miscellaneous/Eval_triple_coalescing.tex) [55] [56 <./Text/1-cc
KVS/Figures/net_utilization_coalescing_read_only_performance_overide_values.pdf
> <./Text/1-ccKVS/Figures/value_size_coalescing_read_only_and_1_perf_double_col
umn.pdf

pdfTeX warning: pdflatex (file ./Text/1-ccKVS/Figures/value_size_coalescing_rea
d_only_and_1_perf_double_column.pdf): PDF inclusion: multiple pdfs with page gr
oup included in a single page
> <./Text/1-ccKVS/Figures/latency_performance_50_95_no_base_lines.pdf

pdfTeX warning: pdflatex (file ./Text/1-ccKVS/Figures/latency_performance_50_95
_no_base_lines.pdf): PDF inclusion: multiple pdfs with page group included in a
 single page
>]

LaTeX Warning: Reference `secC:bottlenecks' on page 1 undefined on input line 1
81.


LaTeX Warning: Reference `Ccache-miss-traffic' on page 1 undefined on input lin
e 202.


LaTeX Warning: Reference `CLin-traffic' on page 1 undefined on input line 202.


LaTeX Warning: Reference `eqC:Lin_throughput' on page 1 undefined on input line
 203.

[57]

LaTeX Warning: Reference `eqC:Uni_throughput' on page 1 undefined on input line
 214.

[58 <./Text/1-ccKVS/Figures/performance_study.pdf>]

LaTeX Warning: Reference `figC:analytical-server' on page 1 undefined on input 
line 239.


Underfull \hbox (badness 5316) in paragraph at lines 239--243
[][] \T1/phv/m/n/12 (+13) shows the es-ti-mated through-put of Uni-form and ccK
VS when

LaTeX Warning: Reference `eqC:Uni_throughput' on page 1 undefined on input line
 267.


LaTeX Warning: Reference `eqC:Lin_throughput' on page 1 undefined on input line
 267.


Underfull \vbox (badness 10000) has occurred while \output is active [59 <./Tex
t/1-ccKVS/Figures/break_even_study.pdf>]

LaTeX Warning: Reference `figC:break-even' on page 1 undefined on input line 27
0.


LaTeX Warning: Reference `figC:break-even' on page 1 undefined on input line 27
2.


LaTeX Warning: Reference `secC:bottlenecks' on page 1 undefined on input line 2
73.

) (./Text/1-ccKVS/9-Discussion.tex

Package natbib Warning: Citation `RNovakovic:2016' on page 60 undefined on inpu
t line 11.

[60]) (./Text/1-ccKVS/10-Related.tex

Package natbib Warning: Citation `Hong:2013' on page 61 undefined on input line
 5.


Package natbib Warning: Citation `Huang:2014' on page 61 undefined on input lin
e 5.


Package natbib Warning: Citation `RNovakovic:2016' on page 61 undefined on inpu
t line 6.


LaTeX Warning: Reference `secC:existing' on page 1 undefined on input line 6.


Package natbib Warning: Citation `Stets:1997' on page 61 undefined on input lin
e 14.


Package natbib Warning: Citation `Keleher:1994' on page 61 undefined on input l
ine 14.


Package natbib Warning: Citation `munin' on page 61 undefined on input line 14.



Package natbib Warning: Citation `Li:1989' on page 61 undefined on input line 1
4.


Underfull \vbox (badness 1005) has occurred while \output is active [61]

Package natbib Warning: Citation `Vijay:20' on page 62 undefined on input line 
22.


LaTeX Warning: Reference `secC:case' on page 1 undefined on input line 23.

) (./Text/1-ccKVS/11-Conclusion.tex)) (./Text/3-Hermes/chapter.tex [62]
Chapter 4.
(./Text/3-Hermes/1_introduction.tex

Package natbib Warning: Citation `Terrace:2009' on page 63 undefined on input l
ine 66.


Package natbib Warning: Citation `Barroso:2017' on page 63 undefined on input l
ine 66.


Package natbib Warning: Citation `Anwar:2018' on page 63 undefined on input lin
e 66.


Package natbib Warning: Citation `VanRenesse:2004' on page 63 undefined on inpu
t line 69.


Package natbib Warning: Citation `Terrace:2009' on page 63 undefined on input l
ine 69.

[63] (./Text/3-Hermes/3_misc/Feature-Table.tex)

LaTeX Warning: Reference `tabH:hp-features' on page 1 undefined on input line 7
5.


Package natbib Warning: Citation `Gray:78' on page 64 undefined on input line 9
1.


LaTeX Warning: Reference `secH:related-work' on page 1 undefined on input line 
91.


Package natbib Warning: Citation `Lamport:1978' on page 64 undefined on input l
ine 94.


LaTeX Warning: Reference `secH:hermes-RMWs' on page 1 undefined on input line 9
4.


Underfull \vbox (badness 1460) has occurred while \output is active [64])
(./Text/3-Hermes/1.5_contributions.tex

LaTeX Warning: Reference `secH:hermes' on page 1 undefined on input line 6.


LaTeX Warning: Reference `secH:hermes' on page 1 undefined on input line 15.


LaTeX Warning: Reference `secH:methodology' on page 1 undefined on input line 2
3.


LaTeX Warning: Reference `secH:evaluation' on page 1 undefined on input line 23
.


Package natbib Warning: Citation `Jha:2019' on page 65 undefined on input line 
29.


Package natbib Warning: Citation `Junqueira:2011' on page 65 undefined on input
 line 38.


Package natbib Warning: Citation `Terrace:2009' on page 65 undefined on input l
ine 38.

) (./Text/3-Hermes/2_background.tex
Underfull \vbox (badness 10000) has occurred while \output is active [65]

Package natbib Warning: Citation `VanRenesse:2004' on page 66 undefined on inpu
t line 25.


Package natbib Warning: Citation `Baker:2011' on page 66 undefined on input lin
e 25.


Package natbib Warning: Citation `Attiya:1995' on page 66 undefined on input li
ne 45.


Package natbib Warning: Citation `Lynch:1997' on page 66 undefined on input lin
e 45.


Package natbib Warning: Citation `Lamport:1998' on page 66 undefined on input l
ine 45.


Package natbib Warning: Citation `Alsberg:1976' on page 66 undefined on input l
ine 45.


Package natbib Warning: Citation `Junqueira:2011' on page 66 undefined on input
 line 45.


LaTeX Warning: Reference `secH:discussion' on page 1 undefined on input line 68
.


Package natbib Warning: Citation `Mao:2008' on page 66 undefined on input line 
73.


Package natbib Warning: Citation `Poke:2017' on page 66 undefined on input line
 73.

[66]

Package natbib Warning: Citation `Lamport:1998' on page 67 undefined on input l
ine 88.


Package natbib Warning: Citation `Lynch:1997' on page 67 undefined on input lin
e 88.


Package natbib Warning: Citation `Moraru:2013' on page 67 undefined on input li
ne 88.


LaTeX Warning: Reference `secH:related-work' on page 1 undefined on input line 
88.


Underfull \hbox (badness 1478) in paragraph at lines 83--90
\T1/phv/m/n/12 (+13) membership-based pro-to-cols. Majority-based pro-to-cols r
e-quire only a
(./Text/3-Hermes/4_incl_graphics/design.tex)

Package natbib Warning: Citation `Lamport:2009' on page 67 undefined on input l
ine 196.


Package natbib Warning: Citation `Jimenez:2003' on page 67 undefined on input l
ine 196.


Package natbib Warning: Citation `Dragojevic:2015' on page 67 undefined on inpu
t line 196.


Package natbib Warning: Citation `Dragojevic:2015' on page 67 undefined on inpu
t line 197.


Package natbib Warning: Citation `Shamis:2019' on page 67 undefined on input li
ne 197.


Package natbib Warning: Citation `Microsoft-time:2018' on page 67 undefined on 
input line 197.


Package natbib Warning: Citation `Corbett:2013' on page 67 undefined on input l
ine 197.


Package natbib Warning: Citation `Kakivaya:2018' on page 67 undefined on input 
line 198.


Underfull \vbox (badness 10000) has occurred while \output is active [67 <./Tex
t/3-Hermes/1_figures/Design.pdf, page is rotated 90 degrees>]

Package natbib Warning: Citation `Alsberg:1976' on page 68 undefined on input l
ine 200.


Package natbib Warning: Citation `VanRenesse:2004' on page 68 undefined on inpu
t line 201.


LaTeX Warning: Reference `figH:design' on page 1 undefined on input line 201.


Package natbib Warning: Citation `Jin:2018' on page 68 undefined on input line 
202.


Package natbib Warning: Citation `Anwar:2018' on page 68 undefined on input lin
e 202.


Package natbib Warning: Citation `Terrace:2009' on page 68 undefined on input l
ine 202.


Package natbib Warning: Citation `Balakrishnan:2012' on page 68 undefined on in
put line 202.


Package natbib Warning: Citation `Wei:2017' on page 68 undefined on input line 
202.


Package natbib Warning: Citation `Terrace:2009' on page 68 undefined on input l
ine 204.


LaTeX Warning: Reference `figH:design' on page 1 undefined on input line 217.

) (./Text/3-Hermes/3_design.tex

Package natbib Warning: Citation `Barroso:2018' on page 68 undefined on input l
ine 9.


Package natbib Warning: Citation `Hunt:2010' on page 68 undefined on input line
 13.


LaTeX Warning: Reference `secB:datastores' on page 1 undefined on input line 14
.


Package natbib Warning: Citation `Baker:2011' on page 68 undefined on input lin
e 21.


Package natbib Warning: Citation `Balakrishnan:2012' on page 68 undefined on in
put line 21.


Package natbib Warning: Citation `Edmund:2012' on page 68 undefined on input li
ne 21.


Package natbib Warning: Citation `Wei:2017' on page 68 undefined on input line 
21.


Package natbib Warning: Citation `Hunt:2010' on page 68 undefined on input line
 21.


Package natbib Warning: Citation `Burrows:2006' on page 68 undefined on input l
ine 21.


Package natbib Warning: Citation `Adya:2016' on page 68 undefined on input line
 21.


Package natbib Warning: Citation `Botelho:2013' on page 68 undefined on input l
ine 21.


Package natbib Warning: Citation `Woo:18' on page 68 undefined on input line 21
.


Underfull \vbox (badness 10000) has occurred while \output is active [68]
(./Text/3-Hermes/3_misc/Hermes-write.tex

pdfTeX warning: pdflatex (file ./Text/3-Hermes/1_figures/hermes-write.pdf): PDF
 inclusion: found PDF version <1.7>, but at most version <1.5> allowed
)

LaTeX Warning: Reference `figH:Hermes-write' on page 1 undefined on input line 
32.


Overfull \hbox (0.34929pt too wide) in paragraph at lines 34--35
[]\T1/phv/m/n/12 (-13) We now briefly overview the salient fea-tures of Her-mes
 and dis-cuss the specifics
[69 <./Text/3-Hermes/1_figures/hermes-write.pdf>]

LaTeX Warning: Reference `secH:high-perf' on page 1 undefined on input line 80.



LaTeX Warning: Reference `secH:meth-protocols' on page 1 undefined on input lin
e 83.


Overfull \hbox (0.50526pt too wide) in paragraph at lines 79--88
\T1/phv/b/n/12 (-13) High-performance non-conflicting writes.  [][]\T1/phv/m/n/
12 (-13) Her-mes af-fords high-performance

LaTeX Warning: Reference `figH:Hermes-write' on page 1 undefined on input line 
89.


LaTeX Warning: Reference `secH:optimizations' on page 1 undefined on input line
 90.


LaTeX Warning: Reference `figH:Hermes-write' on page 1 undefined on input line 
99.

[70]

LaTeX Warning: Reference `secB:replication-protocols' on page 1 undefined on in
put line 126.


LaTeX Warning: Reference `figH:metadata' on page 1 undefined on input line 134.



LaTeX Warning: Reference `secH:hermes-discussion' on page 1 undefined on input 
line 139.


LaTeX Warning: Reference `secH:hermes-RMWs' on page 1 undefined on input line 1
39.

[71] (./Text/3-Hermes/4_incl_graphics/metadata.tex

pdfTeX warning: pdflatex (file ./Text/3-Hermes/1_figures/hermes-meta-liberitne.
pdf): PDF inclusion: found PDF version <1.7>, but at most version <1.5> allowed

) [72 <./Text/3-Hermes/1_figures/hermes-meta-liberitne.pdf>]

LaTeX Warning: Reference `secB:replication-protocols' on page 1 undefined on in
put line 169.


LaTeX Warning: Reference `secH:hermes-discussion' on page 1 undefined on input 
line 197.

[73]

LaTeX Warning: Reference `secH:conc-writes' on page 1 undefined on input line 2
33.


Package natbib Warning: Citation `Farring:2009' on page 74 undefined on input l
ine 245.


Package natbib Warning: Citation `Gill:2011' on page 74 undefined on input line
 245.


Package natbib Warning: Citation `Lu:2018' on page 74 undefined on input line 2
45.

[74]

Package natbib Warning: Citation `Gill:2011' on page 75 undefined on input line
 271.


Package natbib Warning: Citation `Singh:2015' on page 75 undefined on input lin
e 271.


Package natbib Warning: Citation `Brewer:2000' on page 75 undefined on input li
ne 271.


Package natbib Warning: Citation `Gilbert:2002' on page 75 undefined on input l
ine 271.


Package natbib Warning: Citation `Brewer:2012' on page 75 undefined on input li
ne 275.


Underfull \vbox (badness 10000) has occurred while \output is active [75]
(./Text/3-Hermes/3.5_membership_transition.tex

LaTeX Warning: Reference `secH:hermes-discussion' on page 1 undefined on input 
line 9.

)

Package natbib Warning: Citation `Dragojevic:2015' on page 76 undefined on inpu
t line 302.


Package natbib Warning: Citation `Ongaro:2011' on page 76 undefined on input li
ne 302.

[76] (./Text/3-Hermes/3_misc/Hermes-failure-example.tex

pdfTeX warning: pdflatex (file ./Text/3-Hermes/1_figures/Hermes-example.pdf): P
DF inclusion: found PDF version <1.7>, but at most version <1.5> allowed
)

LaTeX Warning: Reference `figH:Hermes-example' on page 1 undefined on input lin
e 307.


LaTeX Warning: Reference `secH:optimizations' on page 1 undefined on input line
 312.


Underfull \vbox (badness 1158) has occurred while \output is active [77 <./Text
/3-Hermes/1_figures/Hermes-example.pdf>]
Underfull \vbox (badness 10000) has occurred while \output is active [78]
[79]

Package natbib Warning: Citation `Shamis:2019' on page 80 undefined on input li
ne 408.


Package natbib Warning: Citation `Li:2020' on page 80 undefined on input line 4
08.


LaTeX Warning: Reference `secH:reliable-protocols' on page 1 undefined on input
 line 415.


Underfull \hbox (badness 2486) in paragraph at lines 408--417
\T1/phv/m/n/12 (+13) the-less, Her-mes lever-ages []s only for [] lease man-age
-ment to

LaTeX Warning: Reference `secH:async-eval' on page 1 undefined on input line 43
1.

[80]) (./Text/3-Hermes/4_system.tex [81]

Package natbib Warning: Citation `A&V:2018' on page 82 undefined on input line 
23.


Package natbib Warning: Citation `Kalia:2014' on page 82 undefined on input lin
e 44.


Package natbib Warning: Citation `A&V:2018' on page 82 undefined on input line 
44.


LaTeX Warning: Reference `secC:communication' on page 1 undefined on input line
 44.

) (./Text/3-Hermes/5_methodology.tex

LaTeX Warning: Reference `secH:system' on page 1 undefined on input line 10.


Package natbib Warning: Citation `Barak:2015' on page 82 undefined on input lin
e 10.


Package natbib Warning: Citation `Reed:2008' on page 82 undefined on input line
 16.


Package natbib Warning: Citation `Terrace:2009' on page 82 undefined on input l
ine 18.


LaTeX Warning: Reference `secH:hermes' on page 1 undefined on input line 19.


LaTeX Warning: Reference `secH:optimizations' on page 1 undefined on input line
 19.

[82]

Package natbib Warning: Citation `Jha:2019' on page 83 undefined on input line 
25.


LaTeX Warning: Reference `secH:eval-derecho' on page 1 undefined on input line 
25.


LaTeX Warning: Reference `tabH:eval' on page 1 undefined on input line 28.

(./Text/3-Hermes/3_misc/Eval-Table2.tex)

Package natbib Warning: Citation `Attiya:1994' on page 83 undefined on input li
ne 51.

[83]

Package natbib Warning: Citation `Barak:2015' on page 84 undefined on input lin
e 59.


Package natbib Warning: Citation `Jin:2018' on page 84 undefined on input line 
60.


LaTeX Warning: Reference `secH:craq' on page 1 undefined on input line 72.


LaTeX Warning: Reference `secH:async-eval' on page 1 undefined on input line 82
.

) (./Text/3-Hermes/6_evaluation.tex [84]

LaTeX Warning: Reference `figH:write-rate' on page 1 undefined on input line 9.


(./Text/3-Hermes/4_incl_graphics/eval-xput.tex)
Underfull \vbox (badness 10000) has occurred while \output is active [85]
(./Text/3-Hermes/4_incl_graphics/eval-xput-skew.tex)

Package natbib Warning: Citation `Cooper:2010' on page 86 undefined on input li
ne 43.


Package natbib Warning: Citation `Dragojevic:2014' on page 86 undefined on inpu
t line 43.


Package natbib Warning: Citation `A&V:2018' on page 86 undefined on input line 
43.


Package natbib Warning: Citation `RNovakovic:2016' on page 86 undefined on inpu
t line 43.


LaTeX Warning: Reference `figH:skew-line' on page 1 undefined on input line 43.


[86 <./Text/3-Hermes/2_graphs/write_rate_performance_study.pdf>]

LaTeX Warning: Reference `secH:conc-writes' on page 1 undefined on input line 5
4.


Underfull \vbox (badness 10000) has occurred while \output is active [87 <./Tex
t/3-Hermes/2_graphs/skew_99_and_write_rate_performance_study.pdf>]
(./Text/3-Hermes/4_incl_graphics/eval-triple-latency.tex)

LaTeX Warning: Reference `figH:latency' on page 1 undefined on input line 78.


Underfull \vbox (badness 10000) has occurred while \output is active [88]

LaTeX Warning: Reference `figH:latency-uni' on page 1 undefined on input line 1
06.


LaTeX Warning: Reference `figH:latency-skew' on page 1 undefined on input line 
106.

[89] [90 <./Text/3-Hermes/2_graphs/latency_vs_xPut_all_write_rate_5_line_plot.p
df> <./Text/3-Hermes/2_graphs/write_rate_latency_study_uniform_out.pdf

pdfTeX warning: pdflatex (file ./Text/3-Hermes/2_graphs/write_rate_latency_stud
y_uniform_out.pdf): PDF inclusion: multiple pdfs with page group included in a 
single page
> <./Text/3-Hermes/2_graphs/write_rate_latency_study_skew_out.pdf

pdfTeX warning: pdflatex (file ./Text/3-Hermes/2_graphs/write_rate_latency_stud
y_skew_out.pdf): PDF inclusion: multiple pdfs with page group included in a sin
gle page
>] (./Text/3-Hermes/4_incl_graphics/eval-scalability-study.tex)

LaTeX Warning: Reference `figH:scalability-line' on page 1 undefined on input l
ine 132.


LaTeX Warning: Reference `figH:scalability-line' on page 1 undefined on input l
ine 143.


LaTeX Warning: Reference `figH:scalability-line' on page 1 undefined on input l
ine 148.


Package natbib Warning: Citation `Hunt:2010' on page 91 undefined on input line
 148.


Package natbib Warning: Citation `Jha:2019' on page 91 undefined on input line 
157.

[91] (./Text/3-Hermes/4_incl_graphics/eval-derecho.tex)

LaTeX Warning: Reference `figH:derecho' on page 1 undefined on input line 172.


Package natbib Warning: Citation `Atikoglu:2012' on page 92 undefined on input 
line 173.


Package natbib Warning: Citation `Lim:2014' on page 92 undefined on input line 
173.


Package natbib Warning: Citation `Jha:2019' on page 92 undefined on input line 
176.

(./Text/3-Hermes/4_incl_graphics/eval-fake-tail.tex)
Underfull \vbox (badness 10000) has occurred while \output is active [92 <./Tex
t/3-Hermes/2_graphs/sclability_study_varying_write_rate_1_and_20_double_column.
pdf> <./Text/3-Hermes/2_graphs/derecho_comparison.pdf

pdfTeX warning: pdflatex (file ./Text/3-Hermes/2_graphs/derecho_comparison.pdf)
: PDF inclusion: multiple pdfs with page group included in a single page
>]

LaTeX Warning: Reference `fig:tail' on page 93 undefined on input line 195.


Package natbib Warning: Citation `Gavrielatos:21' on page 93 undefined on input
 line 203.

[93 <./Text/3-Hermes/1_figures/latency_vs_xPut_fake_tail.pdf>]
(./Text/3-Hermes/4_incl_graphics/eval-failure-study.tex)
(./Text/3-Hermes/4_incl_graphics/eval-failures.tex

pdfTeX warning: pdflatex (file ./Text/3-Hermes/2_graphs/hermes-faults.pdf): PDF
 inclusion: found PDF version <1.7>, but at most version <1.5> allowed
)

Package natbib Warning: Citation `Barroso:2018' on page 94 undefined on input l
ine 242.


LaTeX Warning: Reference `figH:latency-limit' on page 1 undefined on input line
 242.

[94 <./Text/3-Hermes/2_graphs/availability_study.pdf>]

Package natbib Warning: Citation `Kakivaya:2018' on page 95 undefined on input 
line 251.


LaTeX Warning: Reference `figH:failure-throughput' on page 1 undefined on input
 line 251.

) (./Text/3-Hermes/9_async.tex
(./Text/3-Hermes/4_incl_graphics/eval-async-xput.tex) [95 <./Text/3-Hermes/2_gr
aphs/hermes-faults.pdf>]

Package natbib Warning: Citation `Duplyakin:19' on page 96 undefined on input l
ine 30.


LaTeX Warning: Reference `secH:async' on page 1 undefined on input line 30.


LaTeX Warning: Reference `figCA:hermes_xput' on page 1 undefined on input line 
35.

(./Text/3-Hermes/4_incl_graphics/eval-async-lat.tex)

LaTeX Warning: Reference `figCA:hermes_latency' on page 1 undefined on input li
ne 44.

[96 <./Text/3-Hermes/1_figures/hermes_async.pdf>])
(./Text/3-Hermes/7_related_work.tex

Package natbib Warning: Citation `Schneider:1990' on page 97 undefined on input
 line 5.


Package natbib Warning: Citation `Chandra:1996' on page 97 undefined on input l
ine 8.


Package natbib Warning: Citation `Birman:1987' on page 97 undefined on input li
ne 8.


Package natbib Warning: Citation `Liskov:2012' on page 97 undefined on input li
ne 8.


Package natbib Warning: Citation `Oki:1988' on page 97 undefined on input line 
8.


Package natbib Warning: Citation `Lamport:1998' on page 97 undefined on input l
ine 8.


Package natbib Warning: Citation `Moraru:2013' on page 97 undefined on input li
ne 9.


Package natbib Warning: Citation `Aguilera:2000' on page 97 undefined on input 
line 9.


Package natbib Warning: Citation `Lamport:2005' on page 97 undefined on input l
ine 9.


Package natbib Warning: Citation `Mao:2008' on page 97 undefined on input line 
9.


Package natbib Warning: Citation `Marandi:2010' on page 97 undefined on input l
ine 10.


Package natbib Warning: Citation `Amir:1995' on page 97 undefined on input line
 10.


Package natbib Warning: Citation `Guerraoui:2007' on page 97 undefined on input
 line 10.


Package natbib Warning: Citation `Lamport:1998' on page 97 undefined on input l
ine 17.


Package natbib Warning: Citation `Moraru:2013' on page 97 undefined on input li
ne 17.


Package natbib Warning: Citation `Attiya:1995' on page 97 undefined on input li
ne 17.


Package natbib Warning: Citation `Lamport:2001' on page 97 undefined on input l
ine 17.


Package natbib Warning: Citation `Lamport:2006' on page 97 undefined on input l
ine 17.


Package natbib Warning: Citation `Lamport:2005' on page 97 undefined on input l
ine 17.


Package natbib Warning: Citation `Mao:2008' on page 97 undefined on input line 
17.


Package natbib Warning: Citation `Ekstrom:2016' on page 97 undefined on input l
ine 17.


Package natbib Warning: Citation `Birman:1987' on page 97 undefined on input li
ne 17.


Package natbib Warning: Citation `Bolosky:2011' on page 97 undefined on input l
ine 17.


Package natbib Warning: Citation `Ongaro:2014' on page 97 undefined on input li
ne 17.


Package natbib Warning: Citation `Li:2016-NoPaxos' on page 97 undefined on inpu
t line 17.


Package natbib Warning: Citation `Marandi:2011' on page 97 undefined on input l
ine 17.


Package natbib Warning: Citation `Poke:2015' on page 97 undefined on input line
 17.

[97 <./Text/3-Hermes/1_figures/hermes_latency.pdf>]

Package natbib Warning: Citation `Poke:2017' on page 98 undefined on input line
 19.


Package natbib Warning: Citation `Chandra:2016' on page 98 undefined on input l
ine 19.


Package natbib Warning: Citation `Reed:2008' on page 98 undefined on input line
 21.


Package natbib Warning: Citation `Chandra:2016' on page 98 undefined on input l
ine 25.


Package natbib Warning: Citation `Moraru:2014' on page 98 undefined on input li
ne 25.


Package natbib Warning: Citation `Istvan:2016' on page 98 undefined on input li
ne 32.


Package natbib Warning: Citation `Jin:2018' on page 98 undefined on input line 
32.


Package natbib Warning: Citation `Dang:2015' on page 98 undefined on input line
 32.


Package natbib Warning: Citation `Li:2016-NoPaxos' on page 98 undefined on inpu
t line 32.


Package natbib Warning: Citation `Kogias:20' on page 98 undefined on input line
 32.


Package natbib Warning: Citation `zhu:2019' on page 98 undefined on input line 
33.


Package natbib Warning: Citation `Poke:2015' on page 98 undefined on input line
 34.


Package natbib Warning: Citation `Wang:2017' on page 98 undefined on input line
 34.


Package natbib Warning: Citation `Behrens:2016' on page 98 undefined on input l
ine 34.


Underfull \vbox (badness 10000) has occurred while \output is active [98]

Package natbib Warning: Citation `Park:2019' on page 99 undefined on input line
 40.


Package natbib Warning: Citation `Howard:2019' on page 99 undefined on input li
ne 42.


Package natbib Warning: Citation `Gray:78' on page 99 undefined on input line 4
8.


Package natbib Warning: Citation `Guerraoui:1995' on page 99 undefined on input
 line 49.


Package natbib Warning: Citation `Guerraoui:2002' on page 99 undefined on input
 line 49.


Package natbib Warning: Citation `Skeen:1981' on page 99 undefined on input lin
e 49.


Package natbib Warning: Citation `Zhang:2013' on page 99 undefined on input lin
e 50.


Package natbib Warning: Citation `Kraska:2013' on page 99 undefined on input li
ne 50.


Package natbib Warning: Citation `Corbett:2013' on page 99 undefined on input l
ine 50.


Package natbib Warning: Citation `Dragojevic:2015' on page 99 undefined on inpu
t line 50.


Package natbib Warning: Citation `Aguilera:2007' on page 99 undefined on input 
line 50.

) (./Text/3-Hermes/8_discussion.tex [99]

LaTeX Warning: Reference `secH:hermes-RMWs' on page 1 undefined on input line 2
8.


LaTeX Warning: Reference `secC:cache' on page 1 undefined on input line 36.

) (./Text/3-Hermes/9_conclusion.tex)) [100] (./Text/4-Zeus/chapter.tex [101]
[102]
Chapter 5.
(./Text/4-Zeus/1_introduction.tex

Package natbib Warning: Citation `Dragojevic:2014' on page 103 undefined on inp
ut line 8.


Package natbib Warning: Citation `F-Kalia:2016' on page 103 undefined on input 
line 8.


Package natbib Warning: Citation `wei2015fast' on page 103 undefined on input l
ine 8.


Package natbib Warning: Citation `TATP:2009' on page 103 undefined on input lin
e 17.


Package natbib Warning: Citation `Woo:18' on page 103 undefined on input line 1
8.


Package natbib Warning: Citation `cahill2009serializable' on page 103 undefined
 on input line 19.


Package natbib Warning: Citation `Venmo17' on page 103 undefined on input line 
19.


Package natbib Warning: Citation `Venmo20' on page 103 undefined on input line 
19.


Package natbib Warning: Citation `Harding:17' on page 103 undefined on input li
ne 20.

[103]

Package natbib Warning: Citation `F-Kalia:2016' on page 104 undefined on input 
line 22.


Package natbib Warning: Citation `Dragojevic:2014' on page 104 undefined on inp
ut line 22.


Package natbib Warning: Citation `wei2015fast' on page 104 undefined on input l
ine 22.


LaTeX Warning: Reference `secZ:background' on page 1 undefined on input line 31
.


Package natbib Warning: Citation `F-Kalia:2016' on page 104 undefined on input 
line 37.


Package natbib Warning: Citation `Dragojevic:2014' on page 104 undefined on inp
ut line 37.


Package natbib Warning: Citation `wei2015fast' on page 104 undefined on input l
ine 37.


Package natbib Warning: Citation `Adya:2016' on page 104 undefined on input lin
e 43.


Package natbib Warning: Citation `banerjee2015scaling' on page 104 undefined on
 input line 43.


Package natbib Warning: Citation `ahmad2020low' on page 104 undefined on input 
line 43.


Package natbib Warning: Citation `annamalai2018sharding' on page 104 undefined 
on input line 43.


Package natbib Warning: Citation `F-Kalia:2016' on page 104 undefined on input 
line 44.


Package natbib Warning: Citation `Dragojevic:2014' on page 104 undefined on inp
ut line 44.


Package natbib Warning: Citation `wei2015fast' on page 104 undefined on input l
ine 44.


Package natbib Warning: Citation `adya2019fast' on page 104 undefined on input 
line 45.


Underfull \vbox (badness 10000) has occurred while \output is active [104]

Package natbib Warning: Citation `F-Kalia:2016' on page 105 undefined on input 
line 62.


Package natbib Warning: Citation `Dragojevic:2014' on page 105 undefined on inp
ut line 62.


Package natbib Warning: Citation `wei2015fast' on page 105 undefined on input l
ine 62.


Package natbib Warning: Citation `cahill2009serializable' on page 105 undefined
 on input line 69.


Package natbib Warning: Citation `oltp2013bench' on page 105 undefined on input
 line 69.


Package natbib Warning: Citation `TATP:2009' on page 105 undefined on input lin
e 69.


Package natbib Warning: Citation `OpenEPC' on page 105 undefined on input line 
71.


Package natbib Warning: Citation `nginx_session_persisten' on page 105 undefine
d on input line 71.


Package natbib Warning: Citation `usrsctp:2015' on page 105 undefined on input 
line 71.

) (./Text/4-Zeus/_1.5_contributions.tex
Underfull \vbox (badness 10000) has occurred while \output is active [105]

LaTeX Warning: Reference `secZ:design' on page 1 undefined on input line 5.


LaTeX Warning: Reference `secZ:evaluation' on page 1 undefined on input line 6.



LaTeX Warning: Reference `secZ:sharding-protocol' on page 1 undefined on input 
line 8.


LaTeX Warning: Reference `secZ:zeus-protocol' on page 1 undefined on input line
 8.


LaTeX Warning: Reference `secZ:system' on page 1 undefined on input line 10.


LaTeX Warning: Reference `secZ:evaluation' on page 1 undefined on input line 10
.


Underfull \hbox (badness 10000) in paragraph at lines 10--21
\T1/phv/m/n/12 (+13) clus-ter, us-ing three stan-dard [] bench-marks and a new
) (./Text/4-Zeus/2_background.tex [106]

Package natbib Warning: Citation `redis:2020' on page 107 undefined on input li
ne 30.


Package natbib Warning: Citation `F-Kalia:2016' on page 107 undefined on input 
line 39.


Package natbib Warning: Citation `Dragojevic:2014' on page 107 undefined on inp
ut line 39.


Package natbib Warning: Citation `wei2015fast' on page 107 undefined on input l
ine 39.


Package natbib Warning: Citation `F-Kalia:2016' on page 107 undefined on input 
line 43.


LaTeX Warning: Reference `secZ:introduction' on page 1 undefined on input line 
54.


Underfull \vbox (badness 2221) has occurred while \output is active [107]

Package natbib Warning: Citation `bostom2013mobility' on page 108 undefined on 
input line 72.


Package natbib Warning: Citation `mohammadkhan2016considerations' on page 108 u
ndefined on input line 73.


Package natbib Warning: Citation `cell_params' on page 108 undefined on input l
ine 73.


Underfull \vbox (badness 10000) has occurred while \output is active [108]

LaTeX Warning: Reference `secZ:evaluation' on page 1 undefined on input line 82
.


Package natbib Warning: Citation `Venmo17' on page 109 undefined on input line 
85.


Package natbib Warning: Citation `Venmo20' on page 109 undefined on input line 
85.


Package natbib Warning: Citation `Venmo20' on page 109 undefined on input line 
86.


Package natbib Warning: Citation `venmo-dataset' on page 109 undefined on input
 line 87.


Package natbib Warning: Citation `cahill2009serializable' on page 109 undefined
 on input line 87.


LaTeX Warning: Reference `secZ:evaluation' on page 1 undefined on input line 87
.


Package natbib Warning: Citation `oltp2013bench' on page 109 undefined on input
 line 90.


LaTeX Warning: Reference `secZ:evaluation' on page 1 undefined on input line 90
.


Package natbib Warning: Citation `taft2014store' on page 109 undefined on input
 line 98.


Package natbib Warning: Citation `stocks' on page 109 undefined on input line 9
9.


Underfull \vbox (badness 10000) has occurred while \output is active [109]

Package natbib Warning: Citation `taft2014store' on page 110 undefined on input
 line 102.


Package natbib Warning: Citation `serafini2016clay' on page 110 undefined on in
put line 102.


Package natbib Warning: Citation `elmore2015squall' on page 110 undefined on in
put line 102.


Package natbib Warning: Citation `curino2010schism' on page 110 undefined on in
put line 102.


Package natbib Warning: Citation `Rococo' on page 110 undefined on input line 1
02.


Package natbib Warning: Citation `Rocksteady' on page 110 undefined on input li
ne 102.


Package natbib Warning: Citation `elmore2015squall' on page 110 undefined on in
put line 105.


Package natbib Warning: Citation `Rococo' on page 110 undefined on input line 1
05.


Package natbib Warning: Citation `Rocksteady' on page 110 undefined on input li
ne 105.


Package natbib Warning: Citation `Woo:18' on page 110 undefined on input line 1
10.


Package natbib Warning: Citation `Sherry:15' on page 110 undefined on input lin
e 110.

) (./Text/4-Zeus/3_design.tex

Package natbib Warning: Citation `Adya:2016' on page 110 undefined on input lin
e 13.


Package natbib Warning: Citation `Nguyen:2018' on page 110 undefined on input l
ine 13.


Package natbib Warning: Citation `ahmad2020low' on page 110 undefined on input 
line 13.


Package natbib Warning: Citation `annamalai2018sharding' on page 110 undefined 
on input line 13.

[110]

LaTeX Warning: Reference `secB:fault-model' on page 1 undefined on input line 2
0.


Package natbib Warning: Citation `htm' on page 111 undefined on input line 40.

[111] (./Text/4-Zeus/4_incl_graphics/fig_zeus_protocol.tex

pdfTeX warning: pdflatex (file ./Text/4-Zeus/1_figures/Zeus-protocol.pdf): PDF 
inclusion: found PDF version <1.7>, but at most version <1.5> allowed
)

LaTeX Warning: Reference `figZ:zeus' on page 1 undefined on input line 52.


LaTeX Warning: Reference `secZ:sharding-protocol' on page 1 undefined on input 
line 57.


LaTeX Warning: Reference `secZ:system' on page 1 undefined on input line 63.


LaTeX Warning: Reference `secZ:zeus-protocol' on page 1 undefined on input line
 68.


Underfull \vbox (badness 10000) has occurred while \output is active [112 <./Te
xt/4-Zeus/1_figures/Zeus-protocol.pdf>]

Package natbib Warning: Citation `Mohan:86' on page 113 undefined on input line
 82.


Package natbib Warning: Citation `Skeen:1981' on page 113 undefined on input li
ne 82.


Package natbib Warning: Citation `Binning:16' on page 113 undefined on input li
ne 82.


LaTeX Warning: Reference `secZ:reliable_commit_protocol' on page 1 undefined on
 input line 87.


Underfull \hbox (badness 1112) in paragraph at lines 90--99
\T1/phv/m/n/12 (+13) traf-fic. The con-sis-tency of read-only trans-ac-tions is
 en-forced through

LaTeX Warning: Reference `figZ:zeus_pipe' on page 1 undefined on input line 100
.

[113]

LaTeX Warning: Reference `figZ:zeus' on page 1 undefined on input line 108.


LaTeX Warning: Reference `secZ:background' on page 1 undefined on input line 10
9.


Package natbib Warning: Citation `F-Kalia:2016' on page 114 undefined on input 
line 110.


LaTeX Warning: Reference `secZ:background' on page 1 undefined on input line 11
0.


LaTeX Warning: Reference `secZ:evaluation' on page 1 undefined on input line 11
2.

(./Text/4-Zeus/4_incl_graphics/fig_zeus_pipe.tex

pdfTeX warning: pdflatex (file ./Text/4-Zeus/1_figures/pipe.pdf): PDF inclusion
: found PDF version <1.7>, but at most version <1.5> allowed

LaTeX Warning: Reference `figZ:zeus' on page 1 undefined on input line 5.


LaTeX Warning: Reference `figZ:zeus' on page 1 undefined on input line 5.

)) (./Text/4-Zeus/4_ownership.tex [114 <./Text/4-Zeus/1_figures/pipe.pdf>]

LaTeX Warning: Reference `tabZ:shard_metadata' on page 1 undefined on input lin
e 27.

(./Text/4-Zeus/3_misc/sharding_entities_table.tex)

LaTeX Warning: Reference `figZ:sharding-prot' on page 1 undefined on input line
 35.

[115]

LaTeX Warning: Reference `figZ:sharding-prot' on page 1 undefined on input line
 53.

(./Text/4-Zeus/4_incl_graphics/fig_sharding_protocol.tex

pdfTeX warning: pdflatex (file ./Text/4-Zeus/1_figures/ownership-diagram.pdf): 
PDF inclusion: found PDF version <1.7>, but at most version <1.5> allowed
)

LaTeX Warning: Reference `secZ:zeus-protocol' on page 1 undefined on input line
 71.


Underfull \vbox (badness 10000) has occurred while \output is active [116]

LaTeX Warning: Reference `figZ:sharding-prot' on page 1 undefined on input line
 84.

[117 <./Text/4-Zeus/1_figures/ownership-diagram.pdf>]

LaTeX Warning: Reference `figZ:sharding-prot' on page 1 undefined on input line
 87.

) (./Text/4-Zeus/5_reliable_commit.tex [118]

LaTeX Warning: Reference `figZ:reliable_commit' on page 1 undefined on input li
ne 4.

(./Text/4-Zeus/4_incl_graphics/fig_reliable_commit.tex

pdfTeX warning: pdflatex (file ./Text/4-Zeus/1_figures/reliable_commitR.pdf): P
DF inclusion: found PDF version <1.7>, but at most version <1.5> allowed
)

LaTeX Warning: Reference `figZ:reliable_commit' on page 1 undefined on input li
ne 31.

[119]
Underfull \vbox (badness 10000) has occurred while \output is active [120 <./Te
xt/4-Zeus/1_figures/reliable_commitR.pdf>]

LaTeX Warning: Reference `secZ:sharding-protocol' on page 1 undefined on input 
line 59.

(./Text/4-Zeus/4_incl_graphics/fig_pipe.tex

pdfTeX warning: pdflatex (file ./Text/4-Zeus/1_figures/pipeline.pdf): PDF inclu
sion: found PDF version <1.7>, but at most version <1.5> allowed

LaTeX Warning: Reference `secZ:system' on page 1 undefined on input line 4.


LaTeX Warning: Reference `secZ:system' on page 1 undefined on input line 4.

)

LaTeX Warning: Reference `figZ:zeus_pipe' on page 1 undefined on input line 66.



Underfull \vbox (badness 3428) has occurred while \output is active [121 <./Tex
t/4-Zeus/1_figures/pipeline.pdf>]

LaTeX Warning: Reference `figZ:pipe' on page 1 undefined on input line 77.


LaTeX Warning: Reference `secZ:sharding-protocol' on page 1 undefined on input 
line 80.


LaTeX Warning: Reference `secZ:system' on page 1 undefined on input line 83.


Underfull \hbox (badness 4967) in paragraph at lines 77--88
[]\T1/phv/m/n/12 (+13) . This is be-cause an ob-ject's owner change (i.e., when
 an

Underfull \hbox (badness 10000) in paragraph at lines 77--88
\T1/phv/m/n/12 (+13) and [] mes-sages, since send-ing a mes-sage with a

Underfull \vbox (badness 10000) has occurred while \output is active [122]
(./Text/4-Zeus/4_incl_graphics/fig_read_only.tex

pdfTeX warning: pdflatex (file ./Text/4-Zeus/1_figures/read-only.pdf): PDF incl
usion: found PDF version <1.7>, but at most version <1.5> allowed
) [123 <./Text/4-Zeus/1_figures/read-only.pdf>]

LaTeX Warning: Reference `figZ:read-only' on page 1 undefined on input line 129
.

) (./Text/4-Zeus/6_discussion.tex [124] [125]

Package natbib Warning: Citation `lin2016towards' on page 126 undefined on inpu
t line 43.


Package natbib Warning: Citation `Guerraoui:08' on page 126 undefined on input 
line 63.

) (./Text/4-Zeus/7_system.tex
Underfull \vbox (badness 10000) has occurred while \output is active [126]

LaTeX Warning: Reference `listing:rvnf_api' on page 1 undefined on input line 8
.


LaTeX Warning: Reference `secZ:design' on page 1 undefined on input line 22.

(./Text/4-Zeus/3_misc/Fig_Zeus_API.tex
(/usr/local/texlive/2021/texmf-dist/tex/latex/listings/lstlang1.sty)
(/usr/local/texlive/2021/texmf-dist/tex/latex/listings/lstlang1.sty)
(/usr/local/texlive/2021/texmf-dist/tex/latex/listings/lstmisc.sty)
Overfull \hbox (8.42123pt too wide) in paragraph at lines 22--23
[][][][][][][][][][][][][][][][][][][][][][][][][][][][][][][][][][][][][][][][
][][][][] 
)

LaTeX Warning: Reference `secZ:design' on page 1 undefined on input line 31.

[127]

Package natbib Warning: Citation `Sherry:15' on page 128 undefined on input lin
e 38.

) (./Text/4-Zeus/8_evaluation.tex [128]

LaTeX Warning: Reference `Apendix' on page 1 undefined on input line 14.


LaTeX Warning: Reference `secZ:background' on page 1 undefined on input line 24
.


Package natbib Warning: Citation `bostom2013mobility' on page 129 undefined on 
input line 28.


Package natbib Warning: Citation `cellCoverage' on page 129 undefined on input 
line 30.


Package natbib Warning: Citation `mohammadkhan2016considerations' on page 129 u
ndefined on input line 30.


Underfull \hbox (badness 4569) in paragraph at lines 23--35
[]\T1/phv/b/n/12 (+13) Boston cel-lu-lar han-dovers\T1/phv/m/n/12 (+13) : As ex
-plained in [], in a cel-lu-lar

Package natbib Warning: Citation `venmo-dataset' on page 129 undefined on input
 line 37.


Underfull \vbox (badness 8113) has occurred while \output is active [129]
(./Text/4-Zeus/3_misc/bench_table.tex)

LaTeX Warning: Reference `tabZ:bench' on page 1 undefined on input line 53.


LaTeX Warning: Reference `secZ:background' on page 1 undefined on input line 55
.


Package natbib Warning: Citation `TATP:2009' on page 130 undefined on input lin
e 56.


Package natbib Warning: Citation `F-Kalia:2016' on page 130 undefined on input 
line 57.


Package natbib Warning: Citation `F-Kalia:2016' on page 130 undefined on input 
line 59.


Package natbib Warning: Citation `Dragojevic:2014' on page 130 undefined on inp
ut line 59.


Package natbib Warning: Citation `wei2015fast' on page 130 undefined on input l
ine 59.


Underfull \hbox (badness 2865) in paragraph at lines 53--61
[]\T1/phv/m/n/12 (+13) We first eval-u-ate Zeus on sev-eral bench-marks (sum-ma
-rized in []),

LaTeX Warning: Reference `secZ:background' on page 1 undefined on input line 70
.


Underfull \vbox (badness 10000) has occurred while \output is active [130]

Package natbib Warning: Citation `mohammadkhan2016considerations' on page 131 u
ndefined on input line 78.


Package natbib Warning: Citation `mohammadkhan2016considerations' on page 131 u
ndefined on input line 81.


Package natbib Warning: Citation `cell_params' on page 131 undefined on input l
ine 81.

(./Text/4-Zeus/4_incl_graphics/eval_ho.tex)

LaTeX Warning: Reference `figZ:ho_total' on page 1 undefined on input line 87.


Underfull \vbox (badness 8113) has occurred while \output is active [131 <./Tex
t/4-Zeus/2_graphs/handovers_sharding.pdf>]
(./Text/4-Zeus/4_incl_graphics/eval_sb.tex)

Package natbib Warning: Citation `cahill2009serializable' on page 132 undefined
 on input line 97.


LaTeX Warning: Reference `figZ:eval_smallbank' on page 1 undefined on input lin
e 105.

[132 <./Text/4-Zeus/2_graphs/sb_locality.pdf>]
(./Text/4-Zeus/4_incl_graphics/eval_tatp.tex)

Package natbib Warning: Citation `TATP:2009' on page 133 undefined on input lin
e 119.


Package natbib Warning: Citation `Dragojevic:2015' on page 133 undefined on inp
ut line 119.


Package natbib Warning: Citation `F-Kalia:2016' on page 133 undefined on input 
line 119.


LaTeX Warning: Reference `figZ:tatp_local' on page 1 undefined on input line 12
3.


Underfull \vbox (badness 1874) has occurred while \output is active [133 <./Tex
t/4-Zeus/2_graphs/tatp_locality.pdf>]
(./Text/4-Zeus/4_incl_graphics/eval_vt_unloaded.tex)

Package natbib Warning: Citation `oltp2013bench' on page 134 undefined on input
 line 139.


LaTeX Warning: Reference `secZ:background' on page 1 undefined on input line 14
6.


Package natbib Warning: Citation `taft2014store' on page 134 undefined on input
 line 148.


LaTeX Warning: Reference `figZ:voter_mov_1' on page 1 undefined on input line 1
50.

[134 <./Text/4-Zeus/2_graphs/voter_moving_1m.pdf>]
(./Text/4-Zeus/4_incl_graphics/eval_vt_loaded.tex)

LaTeX Warning: Reference `figZ:voter_mov_2' on page 1 undefined on input line 1
59.

(./Text/4-Zeus/4_incl_graphics/eval_vt_lat.tex)

LaTeX Warning: Reference `figZ:cdf' on page 1 undefined on input line 164.


Package natbib Warning: Citation `Rocksteady' on page 135 undefined on input li
ne 167.


Underfull \vbox (badness 10000) has occurred while \output is active [135 <./Te
xt/4-Zeus/2_graphs/voter_moving.pdf>]

LaTeX Warning: Reference `secZ:design' on page 1 undefined on input line 182.

(./Text/4-Zeus/4_incl_graphics/eval_app_sgw.tex)

Package natbib Warning: Citation `OpenEPC' on page 136 undefined on input line 
194.

[136 <./Text/4-Zeus/2_graphs/cdf_latency.pdf>]

LaTeX Warning: Reference `figZ:spgw_thr' on page 1 undefined on input line 199.


(./Text/4-Zeus/4_incl_graphics/eval_app_sctp.tex)
Underfull \vbox (badness 1097) has occurred while \output is active [137 <./Tex
t/4-Zeus/2_graphs/SPGW_throughput.pdf>]

Package natbib Warning: Citation `usrsctp:2015' on page 138 undefined on input 
line 218.


LaTeX Warning: Reference `secZ:system' on page 1 undefined on input line 222.


LaTeX Warning: Reference `figZ:sctp_thr' on page 1 undefined on input line 229.



LaTeX Warning: Reference `secZ:tx-pipelining' on page 1 undefined on input line
 235.


Underfull \vbox (badness 2617) has occurred while \output is active [138 <./Tex
t/4-Zeus/2_graphs/SCTP_throughput.pdf>]
(./Text/4-Zeus/4_incl_graphics/eval_app_nginx.tex)

Package natbib Warning: Citation `nginx_session_persisten' on page 139 undefine
d on input line 240.


Underfull \vbox (badness 10000) has occurred while \output is active [139 <./Te
xt/4-Zeus/2_graphs/Nginx_timeline.pdf>]

LaTeX Warning: Reference `figZ:nginx_time' on page 1 undefined on input line 26
7.

) (./Text/4-Zeus/9_related_work.tex

Package natbib Warning: Citation `Dragojevic:2014' on page 140 undefined on inp
ut line 7.


Package natbib Warning: Citation `Dragojevic:2015' on page 140 undefined on inp
ut line 7.


Package natbib Warning: Citation `F-Kalia:2016' on page 140 undefined on input 
line 7.


Package natbib Warning: Citation `chen2016fast' on page 140 undefined on input 
line 7.


Package natbib Warning: Citation `wei2018deconstructing' on page 140 undefined 
on input line 7.


Package natbib Warning: Citation `sosp2015ramcloud' on page 140 undefined on in
put line 7.


Package natbib Warning: Citation `Dragojevic:2014' on page 140 undefined on inp
ut line 7.


Package natbib Warning: Citation `sosp2007sinfonia' on page 140 undefined on in
put line 7.


Underfull \hbox (badness 1112) in paragraph at lines 4--10
\T1/phv/m/n/12 (+13) trans-ac-tions present dis-tributed com-mit pro-to-cols th
at lever-age mod-ern

Package natbib Warning: Citation `Lu:2020' on page 140 undefined on input line 
13.


Package natbib Warning: Citation `Ren:2019' on page 140 undefined on input line
 13.


Package natbib Warning: Citation `Le:2019' on page 140 undefined on input line 
13.


Package natbib Warning: Citation `thomson2012calvin' on page 140 undefined on i
nput line 13.


Package natbib Warning: Citation `ren2014evaluation' on page 140 undefined on i
nput line 13.


Package natbib Warning: Citation `lu:2021' on page 140 undefined on input line 
14.


Package natbib Warning: Citation `lu2018star' on page 140 undefined on input li
ne 14.


Package natbib Warning: Citation `Crooks:18' on page 140 undefined on input lin
e 14.


Package natbib Warning: Citation `Marathe:08' on page 140 undefined on input li
ne 22.


Package natbib Warning: Citation `Dice:06' on page 140 undefined on input line 
22.


Package natbib Warning: Citation `Harris:14' on page 140 undefined on input lin
e 22.


Package natbib Warning: Citation `lin2016towards' on page 140 undefined on inpu
t line 22.

[140]

Package natbib Warning: Citation `curino2010schism' on page 141 undefined on in
put line 25.


Package natbib Warning: Citation `Psaroudakis:16' on page 141 undefined on inpu
t line 25.


Package natbib Warning: Citation `abebe2020dynamast' on page 141 undefined on i
nput line 25.


Package natbib Warning: Citation `serafini2016clay' on page 141 undefined on in
put line 25.


Package natbib Warning: Citation `taft2014store' on page 141 undefined on input
 line 25.


Package natbib Warning: Citation `elmore2015squall' on page 141 undefined on in
put line 25.


Package natbib Warning: Citation `lee13asymmetric' on page 141 undefined on inp
ut line 25.


Package natbib Warning: Citation `Rocksteady' on page 141 undefined on input li
ne 25.


Package natbib Warning: Citation `charapko2018adapting' on page 141 undefined o
n input line 26.


Package natbib Warning: Citation `annamalai2018sharding' on page 141 undefined 
on input line 27.


Package natbib Warning: Citation `Ren:2019' on page 141 undefined on input line
 28.


Package natbib Warning: Citation `taft2020cockroachdb' on page 141 undefined on
 input line 29.


Package natbib Warning: Citation `fan2019ocean' on page 141 undefined on input 
line 29.


Package natbib Warning: Citation `zhang2018building' on page 141 undefined on i
nput line 29.


Package natbib Warning: Citation `htm' on page 141 undefined on input line 38.


Package natbib Warning: Citation `munin' on page 141 undefined on input line 43
.


Package natbib Warning: Citation `Stets:1997' on page 141 undefined on input li
ne 43.


Package natbib Warning: Citation `Keleher:1994' on page 141 undefined on input 
line 43.


Package natbib Warning: Citation `Kermarrec:95' on page 141 undefined on input 
line 43.


Package natbib Warning: Citation `yu2018sundial' on page 141 undefined on input
 line 43.


Package natbib Warning: Citation `Cai:2018' on page 141 undefined on input line
 43.


Package natbib Warning: Citation `Qing:21' on page 141 undefined on input line 
43.

) (./Text/4-Zeus/10_conclusion.tex))
Underfull \vbox (badness 10000) has occurred while \output is active [141]
(./Text/0-Preliminaries/Conclusion.tex [142]
Chapter 6.

LaTeX Warning: Reference `chap:cckvs' on page 1 undefined on input line 52.

[143]

LaTeX Warning: Reference `chap:hermes' on page 1 undefined on input line 101.

[144]

LaTeX Warning: Reference `chap:Zeus' on page 1 undefined on input line 122.


Underfull \hbox (badness 10000) in paragraph at lines 122--137
\T1/phv/m/n/12 (+13) In [], we pin-pointed that the state-of-the-art data-s-tor
es, which

Underfull \vbox (badness 1087) has occurred while \output is active [145]
Underfull \vbox (badness 7796) has occurred while \output is active [146]

Package natbib Warning: Citation `Ongaro:2014' on page 147 undefined on input l
ine 493.


Underfull \vbox (badness 10000) has occurred while \output is active [147]

Package natbib Warning: Citation `Istvan:2016' on page 148 undefined on input l
ine 648.


Package natbib Warning: Citation `Li:2016-NoPaxos' on page 148 undefined on inp
ut line 648.


Package natbib Warning: Citation `Jin:2018' on page 148 undefined on input line
 648.


Package natbib Warning: Citation `Dang:2015' on page 148 undefined on input lin
e 648.


Package natbib Warning: Citation `Kogias:20' on page 148 undefined on input lin
e 648.


Package natbib Warning: Citation `Gavrielatos:20' on page 148 undefined on inpu
t line 686.


Package natbib Warning: Citation `Kraska:09' on page 148 undefined on input lin
e 686.


Package natbib Warning: Citation `Li:12' on page 148 undefined on input line 68
6.


Package natbib Warning: Citation `Costan:16' on page 148 undefined on input lin
e 698.


Underfull \vbox (badness 2884) has occurred while \output is active [148]

Package natbib Warning: Citation `Moraru:2013' on page 149 undefined on input l
ine 713.


Package natbib Warning: Citation `Enes:21' on page 149 undefined on input line 
713.


Underfull \hbox (badness 1400) in paragraph at lines 735--753
\T1/phv/m/n/12 (+13) In this dis-ser-ta-tion, we ar-gued that multiprocessor-in
spired in-val-i-dat-ing
[149]) [150] (./Text/Appendixes/appendix1.tex
Appendix A.
(./Text/Appendixes/4_incl_graphics/write_linearization.tex

pdfTeX warning: pdflatex (file ./Text/Appendixes/1_figures/write_linearization.
pdf): PDF inclusion: found PDF version <1.7>, but at most version <1.5> allowed

)

LaTeX Warning: Reference `secB:consistency' on page 1 undefined on input line 1
2.


LaTeX Warning: Reference `figA:write_lin' on page 1 undefined on input line 31.


[151]
Underfull \vbox (badness 3333) has occurred while \output is active [152 <./Tex
t/Appendixes/1_figures/write_linearization.pdf>]

Package natbib Warning: Citation `Gavrielatos:21Papoc' on page 153 undefined on
 input line 59.


LaTeX Warning: Reference `chap:Zeus' on page 1 undefined on input line 78.

[153]

LaTeX Warning: Reference `secZ:system' on page 1 undefined on input line 90.


Underfull \vbox (badness 10000) has occurred while \output is active [154])
[155]
No file main.bbl.

Package natbib Warning: There were undefined citations.

(./main.aux (./Text/Appendixes/appendix1.aux))

LaTeX Warning: There were undefined references.


LaTeX Warning: Label(s) may have changed. Rerun to get cross-references right.


Package rerunfilecheck Warning: File `main.out' has changed.
(rerunfilecheck)                Rerun to get outlines right
(rerunfilecheck)                or use package `bookmark'.

 )
(see the transcript file for additional information){/usr/local/texlive/2021/te
xmf-dist/fonts/enc/dvips/cm-super/cm-super-t1.enc}{/usr/local/texlive/2021/texm
f-dist/fonts/enc/dvips/base/8r.enc}</usr/local/texlive/2021/texmf-dist/fonts/ty
pe1/public/amsfonts/cm/cmmi10.pfb></usr/local/texlive/2021/texmf-dist/fonts/typ
e1/public/amsfonts/cm/cmmi12.pfb></usr/local/texlive/2021/texmf-dist/fonts/type
1/public/amsfonts/cm/cmr12.pfb></usr/local/texlive/2021/texmf-dist/fonts/type1/
public/amsfonts/cm/cmsy10.pfb></usr/local/texlive/2021/texmf-dist/fonts/type1/p
ublic/amsfonts/cm/cmsy9.pfb></usr/local/texlive/2021/texmf-dist/fonts/type1/pub
lic/cm-super/sftt0800.pfb></usr/local/texlive/2021/texmf-dist/fonts/type1/publi
c/cm-super/sftt1000.pfb></usr/local/texlive/2021/texmf-dist/fonts/type1/public/
cm-super/sftt1095.pfb></usr/local/texlive/2021/texmf-dist/fonts/type1/public/cm
-super/sftt1200.pfb></usr/local/texlive/2021/texmf-dist/fonts/type1/urw/helveti
c/uhvb8a.pfb></usr/local/texlive/2021/texmf-dist/fonts/type1/urw/helvetic/uhvbo
8a.pfb></usr/local/texlive/2021/texmf-dist/fonts/type1/urw/helvetic/uhvr8a.pfb>
</usr/local/texlive/2021/texmf-dist/fonts/type1/urw/helvetic/uhvro8a.pfb></usr/
local/texlive/2021/texmf-dist/fonts/type1/urw/times/utmb8a.pfb></usr/local/texl
ive/2021/texmf-dist/fonts/type1/urw/times/utmr8a.pfb></usr/local/texlive/2021/t
exmf-dist/fonts/type1/urw/times/utmri8a.pfb></usr/local/texlive/2021/texmf-dist
/fonts/type1/urw/zapfding/uzdr.pfb>
Output written on main.pdf (165 pages, 11045217 bytes).
Transcript written on main.log.
bibtex main
This is BibTeX, Version 0.99d (TeX Live 2021)
The top-level auxiliary file: main.aux
The style file: plainnat.bst
Database file #1: main.bib
Warning--empty year in DPDK:online
(There was 1 warning)
pdflatex main
This is pdfTeX, Version 3.141592653-2.6-1.40.23 (TeX Live 2021) (preloaded format=pdflatex)
 restricted \write18 enabled.
entering extended mode
(./main.tex
LaTeX2e <2021-11-15>
L3 programming layer <2021-11-22> (./infthesis.cls
Document Class: infthesis 2019/11/26 v3.9 School of Informatics Thesis Class
(/usr/local/texlive/2021/texmf-dist/tex/latex/geometry/geometry.sty
(/usr/local/texlive/2021/texmf-dist/tex/latex/graphics/keyval.sty)
(/usr/local/texlive/2021/texmf-dist/tex/generic/iftex/ifvtex.sty
(/usr/local/texlive/2021/texmf-dist/tex/generic/iftex/iftex.sty)))
(/usr/local/texlive/2021/texmf-dist/tex/latex/base/ifthen.sty)
(/usr/local/texlive/2021/texmf-dist/tex/latex/graphics/graphics.sty
(/usr/local/texlive/2021/texmf-dist/tex/latex/graphics/trig.sty)
(/usr/local/texlive/2021/texmf-dist/tex/latex/graphics-cfg/graphics.cfg)
(/usr/local/texlive/2021/texmf-dist/tex/latex/graphics-def/pdftex.def))
(/usr/local/texlive/2021/texmf-dist/tex/latex/tools/xspace.sty) (./eushield.sty
(/usr/local/texlive/2021/texmf-dist/tex/generic/iftex/ifpdf.sty))
(/usr/local/texlive/2021/texmf-dist/tex/latex/base/report.cls
Document Class: report 2021/10/04 v1.4n Standard LaTeX document class
(/usr/local/texlive/2021/texmf-dist/tex/latex/base/size12.clo))
(/usr/local/texlive/2021/texmf-dist/tex/latex/sectsty/sectsty.sty

LaTeX Warning: Command \underbar  has changed.
               Check if current package is valid.


LaTeX Warning: Command \underline  has changed.
               Check if current package is valid.

) (/usr/local/texlive/2021/texmf-dist/tex/latex/caption/caption.sty
(/usr/local/texlive/2021/texmf-dist/tex/latex/caption/caption3.sty)))
(./Tweaks/packages.tex
(/usr/local/texlive/2021/texmf-dist/tex/latex/lipsum/lipsum.sty
(/usr/local/texlive/2021/texmf-dist/tex/latex/l3packages/l3keys2e/l3keys2e.sty
(/usr/local/texlive/2021/texmf-dist/tex/latex/l3kernel/expl3.sty
(/usr/local/texlive/2021/texmf-dist/tex/latex/l3backend/l3backend-pdftex.def)))
(/usr/local/texlive/2021/texmf-dist/tex/latex/lipsum/lipsum.ltd.tex))
(/usr/local/texlive/2021/texmf-dist/tex/latex/natbib/natbib.sty)
(/usr/local/texlive/2021/texmf-dist/tex/latex/enumitem/enumitem.sty)
(/usr/local/texlive/2021/texmf-dist/tex/latex/multirow/multirow.sty)
(/usr/local/texlive/2021/texmf-dist/tex/latex/adjustbox/adjustbox.sty
(/usr/local/texlive/2021/texmf-dist/tex/latex/xkeyval/xkeyval.sty
(/usr/local/texlive/2021/texmf-dist/tex/generic/xkeyval/xkeyval.tex
(/usr/local/texlive/2021/texmf-dist/tex/generic/xkeyval/xkvutils.tex)))
(/usr/local/texlive/2021/texmf-dist/tex/latex/adjustbox/adjcalc.sty)
(/usr/local/texlive/2021/texmf-dist/tex/latex/adjustbox/trimclip.sty
(/usr/local/texlive/2021/texmf-dist/tex/latex/graphics/graphicx.sty)
(/usr/local/texlive/2021/texmf-dist/tex/latex/collectbox/collectbox.sty)
(/usr/local/texlive/2021/texmf-dist/tex/latex/adjustbox/tc-pdftex.def))
(/usr/local/texlive/2021/texmf-dist/tex/latex/ifoddpage/ifoddpage.sty)
(/usr/local/texlive/2021/texmf-dist/tex/latex/varwidth/varwidth.sty))
(/usr/local/texlive/2021/texmf-dist/tex/latex/caption/subcaption.sty)
(/usr/local/texlive/2021/texmf-dist/tex/latex/xcolor/xcolor.sty
(/usr/local/texlive/2021/texmf-dist/tex/latex/graphics-cfg/color.cfg))
(/usr/local/texlive/2021/texmf-dist/tex/latex/colortbl/colortbl.sty
(/usr/local/texlive/2021/texmf-dist/tex/latex/tools/array.sty))
(/usr/local/texlive/2021/texmf-dist/tex/latex/tools/tabularx.sty)
(/usr/local/texlive/2021/texmf-dist/tex/latex/pgf/frontendlayer/tikz.sty
(/usr/local/texlive/2021/texmf-dist/tex/latex/pgf/basiclayer/pgf.sty
(/usr/local/texlive/2021/texmf-dist/tex/latex/pgf/utilities/pgfrcs.sty
(/usr/local/texlive/2021/texmf-dist/tex/generic/pgf/utilities/pgfutil-common.te
x
(/usr/local/texlive/2021/texmf-dist/tex/generic/pgf/utilities/pgfutil-common-li
sts.tex))
(/usr/local/texlive/2021/texmf-dist/tex/generic/pgf/utilities/pgfutil-latex.def
) (/usr/local/texlive/2021/texmf-dist/tex/generic/pgf/utilities/pgfrcs.code.tex
(/usr/local/texlive/2021/texmf-dist/tex/generic/pgf/pgf.revision.tex)))
(/usr/local/texlive/2021/texmf-dist/tex/latex/pgf/basiclayer/pgfcore.sty
(/usr/local/texlive/2021/texmf-dist/tex/latex/pgf/systemlayer/pgfsys.sty
(/usr/local/texlive/2021/texmf-dist/tex/generic/pgf/systemlayer/pgfsys.code.tex
(/usr/local/texlive/2021/texmf-dist/tex/generic/pgf/utilities/pgfkeys.code.tex
(/usr/local/texlive/2021/texmf-dist/tex/generic/pgf/utilities/pgfkeysfiltered.c
ode.tex))
(/usr/local/texlive/2021/texmf-dist/tex/generic/pgf/systemlayer/pgf.cfg)
(/usr/local/texlive/2021/texmf-dist/tex/generic/pgf/systemlayer/pgfsys-pdftex.d
ef
(/usr/local/texlive/2021/texmf-dist/tex/generic/pgf/systemlayer/pgfsys-common-p
df.def)))
(/usr/local/texlive/2021/texmf-dist/tex/generic/pgf/systemlayer/pgfsyssoftpath.
code.tex)
(/usr/local/texlive/2021/texmf-dist/tex/generic/pgf/systemlayer/pgfsysprotocol.
code.tex))
(/usr/local/texlive/2021/texmf-dist/tex/generic/pgf/basiclayer/pgfcore.code.tex
(/usr/local/texlive/2021/texmf-dist/tex/generic/pgf/math/pgfmath.code.tex
(/usr/local/texlive/2021/texmf-dist/tex/generic/pgf/math/pgfmathcalc.code.tex
(/usr/local/texlive/2021/texmf-dist/tex/generic/pgf/math/pgfmathutil.code.tex)
(/usr/local/texlive/2021/texmf-dist/tex/generic/pgf/math/pgfmathparser.code.tex
)
(/usr/local/texlive/2021/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.code.
tex
(/usr/local/texlive/2021/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.basic
.code.tex)
(/usr/local/texlive/2021/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.trigo
nometric.code.tex)
(/usr/local/texlive/2021/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.rando
m.code.tex)
(/usr/local/texlive/2021/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.compa
rison.code.tex)
(/usr/local/texlive/2021/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.base.
code.tex)
(/usr/local/texlive/2021/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.round
.code.tex)
(/usr/local/texlive/2021/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.misc.
code.tex)
(/usr/local/texlive/2021/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.integ
erarithmetics.code.tex)))
(/usr/local/texlive/2021/texmf-dist/tex/generic/pgf/math/pgfmathfloat.code.tex)
) (/usr/local/texlive/2021/texmf-dist/tex/generic/pgf/math/pgfint.code.tex)
(/usr/local/texlive/2021/texmf-dist/tex/generic/pgf/basiclayer/pgfcorepoints.co
de.tex)
(/usr/local/texlive/2021/texmf-dist/tex/generic/pgf/basiclayer/pgfcorepathconst
ruct.code.tex)
(/usr/local/texlive/2021/texmf-dist/tex/generic/pgf/basiclayer/pgfcorepathusage
.code.tex)
(/usr/local/texlive/2021/texmf-dist/tex/generic/pgf/basiclayer/pgfcorescopes.co
de.tex)
(/usr/local/texlive/2021/texmf-dist/tex/generic/pgf/basiclayer/pgfcoregraphicst
ate.code.tex)
(/usr/local/texlive/2021/texmf-dist/tex/generic/pgf/basiclayer/pgfcoretransform
ations.code.tex)
(/usr/local/texlive/2021/texmf-dist/tex/generic/pgf/basiclayer/pgfcorequick.cod
e.tex)
(/usr/local/texlive/2021/texmf-dist/tex/generic/pgf/basiclayer/pgfcoreobjects.c
ode.tex)
(/usr/local/texlive/2021/texmf-dist/tex/generic/pgf/basiclayer/pgfcorepathproce
ssing.code.tex)
(/usr/local/texlive/2021/texmf-dist/tex/generic/pgf/basiclayer/pgfcorearrows.co
de.tex)
(/usr/local/texlive/2021/texmf-dist/tex/generic/pgf/basiclayer/pgfcoreshade.cod
e.tex)
(/usr/local/texlive/2021/texmf-dist/tex/generic/pgf/basiclayer/pgfcoreimage.cod
e.tex
(/usr/local/texlive/2021/texmf-dist/tex/generic/pgf/basiclayer/pgfcoreexternal.
code.tex))
(/usr/local/texlive/2021/texmf-dist/tex/generic/pgf/basiclayer/pgfcorelayers.co
de.tex)
(/usr/local/texlive/2021/texmf-dist/tex/generic/pgf/basiclayer/pgfcoretranspare
ncy.code.tex)
(/usr/local/texlive/2021/texmf-dist/tex/generic/pgf/basiclayer/pgfcorepatterns.
code.tex)
(/usr/local/texlive/2021/texmf-dist/tex/generic/pgf/basiclayer/pgfcorerdf.code.
tex)))
(/usr/local/texlive/2021/texmf-dist/tex/generic/pgf/modules/pgfmoduleshapes.cod
e.tex)
(/usr/local/texlive/2021/texmf-dist/tex/generic/pgf/modules/pgfmoduleplot.code.
tex)
(/usr/local/texlive/2021/texmf-dist/tex/latex/pgf/compatibility/pgfcomp-version
-0-65.sty)
(/usr/local/texlive/2021/texmf-dist/tex/latex/pgf/compatibility/pgfcomp-version
-1-18.sty))
(/usr/local/texlive/2021/texmf-dist/tex/latex/pgf/utilities/pgffor.sty
(/usr/local/texlive/2021/texmf-dist/tex/latex/pgf/utilities/pgfkeys.sty
(/usr/local/texlive/2021/texmf-dist/tex/generic/pgf/utilities/pgfkeys.code.tex)
) (/usr/local/texlive/2021/texmf-dist/tex/latex/pgf/math/pgfmath.sty
(/usr/local/texlive/2021/texmf-dist/tex/generic/pgf/math/pgfmath.code.tex))
(/usr/local/texlive/2021/texmf-dist/tex/generic/pgf/utilities/pgffor.code.tex
(/usr/local/texlive/2021/texmf-dist/tex/generic/pgf/math/pgfmath.code.tex)))
(/usr/local/texlive/2021/texmf-dist/tex/generic/pgf/frontendlayer/tikz/tikz.cod
e.tex
(/usr/local/texlive/2021/texmf-dist/tex/generic/pgf/libraries/pgflibraryplothan
dlers.code.tex)
(/usr/local/texlive/2021/texmf-dist/tex/generic/pgf/modules/pgfmodulematrix.cod
e.tex)
(/usr/local/texlive/2021/texmf-dist/tex/generic/pgf/frontendlayer/tikz/librarie
s/tikzlibrarytopaths.code.tex)))
(/usr/local/texlive/2021/texmf-dist/tex/latex/placeins/placeins.sty)
(/usr/local/texlive/2021/texmf-dist/tex/latex/psnfss/pifont.sty
(/usr/local/texlive/2021/texmf-dist/tex/latex/psnfss/upzd.fd)
(/usr/local/texlive/2021/texmf-dist/tex/latex/psnfss/upsy.fd))
(/usr/local/texlive/2021/texmf-dist/tex/latex/epigraph/epigraph.sty
(/usr/local/texlive/2021/texmf-dist/tex/latex/nextpage/nextpage.sty))
(/usr/local/texlive/2021/texmf-dist/tex/latex/amscls/amsthm.sty)
(/usr/local/texlive/2021/texmf-dist/tex/latex/psnfss/helvet.sty)
(/usr/local/texlive/2021/texmf-dist/tex/latex/base/fontenc.sty
(/usr/local/texlive/2021/texmf-dist/tex/latex/psnfss/t1phv.fd))
(/usr/local/texlive/2021/texmf-dist/tex/latex/mathastext/mathastext.sty
** ! and ?
** punctuation: , . : ; and \colon
** + and =
** adding = ; and + to \nfss@catcodes
** parentheses ( ) [ ] and slash /
** alldelims: < > \backslash \setminus | \vert \mid \{ and \}
** \# \mathdollar \% \& 
** \imath and \jmath 
** Latin letters in the normal (resp. bold) math versions are now
** set up to use the fonts T1/phv/m(b)/n
** Other characters (digits, ...) and \log-like names will be
** typeset with the n shape.
** \hbar
** minus as endash
** \HUGE has been (re)-defined.
** mathastext has declared larger sizes for subscripts.
** To keep LaTeX defaults, use option `defaultmathsizes'.
)
** Latin letters in the normal (resp. bold) math versions are now
** set up to use the fonts T1/cmtt/m(b)/n
** Other characters (digits, ...) and \log-like names will be
** typeset with the n shape.
** \hbar
** minus as endash
(/usr/local/texlive/2021/texmf-dist/tex/latex/hyperref/hyperref.sty
(/usr/local/texlive/2021/texmf-dist/tex/generic/ltxcmds/ltxcmds.sty)
(/usr/local/texlive/2021/texmf-dist/tex/generic/pdftexcmds/pdftexcmds.sty
(/usr/local/texlive/2021/texmf-dist/tex/generic/infwarerr/infwarerr.sty))
(/usr/local/texlive/2021/texmf-dist/tex/generic/kvsetkeys/kvsetkeys.sty)
(/usr/local/texlive/2021/texmf-dist/tex/generic/kvdefinekeys/kvdefinekeys.sty)
(/usr/local/texlive/2021/texmf-dist/tex/generic/pdfescape/pdfescape.sty)
(/usr/local/texlive/2021/texmf-dist/tex/latex/hycolor/hycolor.sty)
(/usr/local/texlive/2021/texmf-dist/tex/latex/letltxmacro/letltxmacro.sty)
(/usr/local/texlive/2021/texmf-dist/tex/latex/auxhook/auxhook.sty)
(/usr/local/texlive/2021/texmf-dist/tex/latex/kvoptions/kvoptions.sty)
(/usr/local/texlive/2021/texmf-dist/tex/latex/hyperref/pd1enc.def)
(/usr/local/texlive/2021/texmf-dist/tex/latex/hyperref/hyperref-langpatches.def
) (/usr/local/texlive/2021/texmf-dist/tex/generic/intcalc/intcalc.sty)
(/usr/local/texlive/2021/texmf-dist/tex/generic/etexcmds/etexcmds.sty)
(/usr/local/texlive/2021/texmf-dist/tex/latex/hyperref/puenc.def)
(/usr/local/texlive/2021/texmf-dist/tex/latex/url/url.sty)
(/usr/local/texlive/2021/texmf-dist/tex/generic/bitset/bitset.sty
(/usr/local/texlive/2021/texmf-dist/tex/generic/bigintcalc/bigintcalc.sty))
(/usr/local/texlive/2021/texmf-dist/tex/latex/base/atbegshi-ltx.sty))
(/usr/local/texlive/2021/texmf-dist/tex/latex/hyperref/hpdftex.def
(/usr/local/texlive/2021/texmf-dist/tex/latex/base/atveryend-ltx.sty)
(/usr/local/texlive/2021/texmf-dist/tex/latex/rerunfilecheck/rerunfilecheck.sty

(/usr/local/texlive/2021/texmf-dist/tex/generic/uniquecounter/uniquecounter.sty
))) (/usr/local/texlive/2021/texmf-dist/tex/latex/cleveref/cleveref.sty)
(/usr/local/texlive/2021/texmf-dist/tex/latex/bclogo/bclogo.sty
(/usr/local/texlive/2021/texmf-dist/tex/latex/mdframed/mdframed.sty
(/usr/local/texlive/2021/texmf-dist/tex/latex/l3packages/xparse/xparse.sty)
(/usr/local/texlive/2021/texmf-dist/tex/latex/etoolbox/etoolbox.sty)
(/usr/local/texlive/2021/texmf-dist/tex/latex/zref/zref-abspage.sty
(/usr/local/texlive/2021/texmf-dist/tex/latex/zref/zref-base.sty))
(/usr/local/texlive/2021/texmf-dist/tex/latex/needspace/needspace.sty)
(/usr/local/texlive/2021/texmf-dist/tex/latex/mdframed/md-frame-1.mdf))
(/usr/local/texlive/2021/texmf-dist/tex/generic/pgf/frontendlayer/tikz/librarie
s/tikzlibraryshadows.code.tex
(/usr/local/texlive/2021/texmf-dist/tex/generic/pgf/frontendlayer/tikz/librarie
s/tikzlibraryfadings.code.tex
(/usr/local/texlive/2021/texmf-dist/tex/generic/pgf/libraries/pgflibraryfadings
.code.tex)))
(/usr/local/texlive/2021/texmf-dist/tex/generic/pgf/frontendlayer/tikz/librarie
s/tikzlibrarydecorations.pathmorphing.code.tex
(/usr/local/texlive/2021/texmf-dist/tex/generic/pgf/frontendlayer/tikz/librarie
s/tikzlibrarydecorations.code.tex
(/usr/local/texlive/2021/texmf-dist/tex/generic/pgf/modules/pgfmoduledecoration
s.code.tex))
(/usr/local/texlive/2021/texmf-dist/tex/generic/pgf/libraries/decorations/pgfli
brarydecorations.pathmorphing.code.tex)))
(/usr/local/texlive/2021/texmf-dist/tex/latex/tcolorbox/tcolorbox.sty
(/usr/local/texlive/2021/texmf-dist/tex/latex/tools/verbatim.sty)
(/usr/local/texlive/2021/texmf-dist/tex/latex/environ/environ.sty
(/usr/local/texlive/2021/texmf-dist/tex/latex/trimspaces/trimspaces.sty)))
(/usr/local/texlive/2021/texmf-dist/tex/latex/tcolorbox/tcbskins.code.tex
Library (tcolorbox): 'tcbskins.code.tex' version '4.51'

(/usr/local/texlive/2021/texmf-dist/tex/latex/tcolorbox/tcbskinsjigsaw.code.tex
Library (tcolorbox): 'tcbskinsjigsaw.code.tex' version '4.51'
)) (/usr/local/texlive/2021/texmf-dist/tex/latex/marvosym/marvosym.sty)
(/usr/local/texlive/2021/texmf-dist/tex/latex/eso-pic/eso-pic.sty)
(/usr/local/texlive/2021/texmf-dist/tex/latex/pagecolor/pagecolor.sty
(/usr/local/texlive/2021/texmf-dist/tex/generic/iftex/ifluatex.sty))
(/usr/local/texlive/2021/texmf-dist/tex/latex/quotchap/quotchap.sty)
(/usr/local/texlive/2021/texmf-dist/tex/latex/fancyhdr/fancyhdr.sty)
(/usr/local/texlive/2021/texmf-dist/tex/latex/titlesec/titlesec.sty)
(/usr/local/texlive/2021/texmf-dist/tex/generic/pgf/frontendlayer/tikz/librarie
s/tikzlibraryshapes.code.tex
(/usr/local/texlive/2021/texmf-dist/tex/generic/pgf/frontendlayer/tikz/librarie
s/tikzlibraryshapes.geometric.code.tex
(/usr/local/texlive/2021/texmf-dist/tex/generic/pgf/libraries/shapes/pgflibrary
shapes.geometric.code.tex))
(/usr/local/texlive/2021/texmf-dist/tex/generic/pgf/frontendlayer/tikz/librarie
s/tikzlibraryshapes.misc.code.tex
(/usr/local/texlive/2021/texmf-dist/tex/generic/pgf/libraries/shapes/pgflibrary
shapes.misc.code.tex))
(/usr/local/texlive/2021/texmf-dist/tex/generic/pgf/frontendlayer/tikz/librarie
s/tikzlibraryshapes.symbols.code.tex
(/usr/local/texlive/2021/texmf-dist/tex/generic/pgf/libraries/shapes/pgflibrary
shapes.symbols.code.tex))
(/usr/local/texlive/2021/texmf-dist/tex/generic/pgf/frontendlayer/tikz/librarie
s/tikzlibraryshapes.arrows.code.tex
(/usr/local/texlive/2021/texmf-dist/tex/generic/pgf/libraries/shapes/pgflibrary
shapes.arrows.code.tex))
(/usr/local/texlive/2021/texmf-dist/tex/generic/pgf/frontendlayer/tikz/librarie
s/tikzlibraryshapes.callouts.code.tex
(/usr/local/texlive/2021/texmf-dist/tex/generic/pgf/libraries/shapes/pgflibrary
shapes.callouts.code.tex))
(/usr/local/texlive/2021/texmf-dist/tex/generic/pgf/frontendlayer/tikz/librarie
s/tikzlibraryshapes.multipart.code.tex
(/usr/local/texlive/2021/texmf-dist/tex/generic/pgf/libraries/shapes/pgflibrary
shapes.multipart.code.tex)))
(/usr/local/texlive/2021/texmf-dist/tex/generic/pgf/frontendlayer/tikz/librarie
s/tikzlibraryarrows.code.tex
(/usr/local/texlive/2021/texmf-dist/tex/generic/pgf/libraries/pgflibraryarrows.
code.tex))
(/usr/local/texlive/2021/texmf-dist/tex/generic/pgf/frontendlayer/tikz/librarie
s/tikzlibrarydecorations.pathreplacing.code.tex
(/usr/local/texlive/2021/texmf-dist/tex/generic/pgf/libraries/decorations/pgfli
brarydecorations.pathreplacing.code.tex))
(/usr/local/texlive/2021/texmf-dist/tex/latex/base/inputenc.sty)
(/usr/local/texlive/2021/texmf-dist/tex/latex/greek-fontenc/alphabeta.sty
(/usr/local/texlive/2021/texmf-dist/tex/latex/greek-fontenc/textalpha.sty
(/usr/local/texlive/2021/texmf-dist/tex/latex/greek-fontenc/lgrenc.def
(/usr/local/texlive/2021/texmf-dist/tex/latex/greek-inputenc/lgrenc.dfu)
(/usr/local/texlive/2021/texmf-dist/tex/latex/greek-fontenc/greek-fontenc.def))
)) (/usr/local/texlive/2021/texmf-dist/tex/latex/microtype/microtype.sty
(/usr/local/texlive/2021/texmf-dist/tex/latex/microtype/microtype-pdftex.def)
(/usr/local/texlive/2021/texmf-dist/tex/latex/microtype/microtype.cfg))
(/usr/local/texlive/2021/texmf-dist/tex/latex/fontawesome5/fontawesome5.sty
(/usr/local/texlive/2021/texmf-dist/tex/latex/fontawesome5/fontawesome5-generic
-helper.sty
(/usr/local/texlive/2021/texmf-dist/tex/latex/fontawesome5/fontawesome5-mapping
.def))) (/usr/local/texlive/2021/texmf-dist/tex/generic/ulem/ulem.sty)
(/usr/local/texlive/2021/texmf-dist/tex/latex/xpatch/xpatch.sty)
(/usr/local/texlive/2021/texmf-dist/tex/latex/mfirstuc/mfirstuc.sty)
(/usr/local/texlive/2021/texmf-dist/tex/latex/listings/listings.sty
(/usr/local/texlive/2021/texmf-dist/tex/latex/listings/lstmisc.sty)
(/usr/local/texlive/2021/texmf-dist/tex/latex/listings/listings.cfg)))
(./Tweaks/macros_n_comments.tex) (./Text/0-Preface/abstract.tex) (./main.aux
(./Text/Appendixes/appendix1.aux))
(/usr/local/texlive/2021/texmf-dist/tex/latex/cbfonts-fd/lgrcmr.fd)
*geometry* driver: auto-detecting
*geometry* detected driver: pdftex
(/usr/local/texlive/2021/texmf-dist/tex/context/base/mkii/supp-pdf.mkii
[Loading MPS to PDF converter (version 2006.09.02).]
) (/usr/local/texlive/2021/texmf-dist/tex/latex/epstopdf-pkg/epstopdf-base.sty
(/usr/local/texlive/2021/texmf-dist/tex/latex/latexconfig/epstopdf-sys.cfg))
(/usr/local/texlive/2021/texmf-dist/tex/latex/hyperref/nameref.sty
(/usr/local/texlive/2021/texmf-dist/tex/latex/refcount/refcount.sty)
(/usr/local/texlive/2021/texmf-dist/tex/generic/gettitlestring/gettitlestring.s
ty)) (./main.out) (./main.out)
(/usr/local/texlive/2021/texmf-dist/tex/latex/greek-fontenc/puenc-greek.def
(/usr/local/texlive/2021/texmf-dist/tex/latex/greek-fontenc/greek-fontenc.def))
 (/usr/local/texlive/2021/texmf-dist/tex/latex/greek-fontenc/alphabeta-lgr.def)

Package infthesis Warning: No institute specified for research degree on input 
line 158.

[1{/usr/local/texlive/2021/texmf-var/fonts/map/pdftex/updmap/pdftex.map} <./Vis
uals/Logos/eushield-fullcolour.pdf>] [2] (./inj_to_inf.tex
(./Text/0-Preface/dedication.tex
(/usr/local/texlive/2021/texmf-dist/tex/latex/psnfss/t1ptm.fd)
(/usr/local/texlive/2021/texmf-dist/tex/latex/microtype/mt-ptm.cfg)) [3]
(./Text/0-Preface/acknowledgements.tex [4] [5]) (./Text/0-Preface/lay.tex
[6])) [7] (./Text/0-Preface/papersdecl.tex

Package natbib Warning: Citation `A&V:2018' on page viii undefined on input lin
e 78.

(/usr/local/texlive/2021/texmf-dist/tex/latex/microtype/mt-cmr.cfg)
(/usr/local/texlive/2021/texmf-dist/tex/latex/base/t1cmtt.fd)
Underfull \hbox (badness 10000) in paragraph at lines 78--78


Package natbib Warning: Citation `Katsarakis:20' on page viii undefined on inpu
t line 78.


Package natbib Warning: Citation `Katsarakis:21' on page viii undefined on inpu
t line 78.


Overfull \hbox (6.27364pt too wide) in paragraph at lines 78--78
\T1/phv/m/n/12 (-13) sis, [] 

Package natbib Warning: Citation `Katsarakis:21R' on page viii undefined on inp
ut line 78.


Package natbib Warning: Citation `Gavrielatos:21' on page viii undefined on inp
ut line 78.


Package natbib Warning: Citation `Gavrielatos:20' on page viii undefined on inp
ut line 78.

[8]) (/usr/local/texlive/2021/texmf-dist/tex/latex/psnfss/t1pbk.fd) (./main.toc
[9]
Overfull \hbox (1.29773pt too wide) detected at line 73
 [][][]\T1/phv/m/n/11 100[][]
[10]
Overfull \hbox (1.29773pt too wide) detected at line 75
 [][][]\T1/phv/m/n/11 103[][]

Overfull \hbox (1.29773pt too wide) detected at line 76
 [][][]\T1/phv/m/n/11 106[][]

Overfull \hbox (1.29773pt too wide) detected at line 77
 [][][]\T1/phv/m/n/11 107[][]

Overfull \hbox (1.29773pt too wide) detected at line 78
 [][][]\T1/phv/m/n/11 108[][]

Overfull \hbox (1.29773pt too wide) detected at line 79
 [][][]\T1/phv/m/n/11 110[][]

Overfull \hbox (1.29773pt too wide) detected at line 80
 [][][]\T1/phv/m/n/11 110[][]

Overfull \hbox (1.29773pt too wide) detected at line 81
 [][][]\T1/phv/m/n/11 111[][]

Overfull \hbox (1.29773pt too wide) detected at line 82
 [][][]\T1/phv/m/n/11 114[][]

Overfull \hbox (1.29773pt too wide) detected at line 83
 [][][]\T1/phv/m/n/11 115[][]

Overfull \hbox (1.29773pt too wide) detected at line 84
 [][][]\T1/phv/m/n/11 118[][]

Overfull \hbox (1.29773pt too wide) detected at line 85
 [][][]\T1/phv/m/n/11 119[][]

Overfull \hbox (1.29773pt too wide) detected at line 86
 [][][]\T1/phv/m/n/11 119[][]

Overfull \hbox (1.29773pt too wide) detected at line 87
 [][][]\T1/phv/m/n/11 122[][]

Overfull \hbox (1.29773pt too wide) detected at line 88
 [][][]\T1/phv/m/n/11 123[][]

Overfull \hbox (1.29773pt too wide) detected at line 89
 [][][]\T1/phv/m/n/11 124[][]

Overfull \hbox (1.29773pt too wide) detected at line 90
 [][][]\T1/phv/m/n/11 124[][]

Overfull \hbox (1.29773pt too wide) detected at line 91
 [][][]\T1/phv/m/n/11 125[][]

Overfull \hbox (1.29773pt too wide) detected at line 92
 [][][]\T1/phv/m/n/11 127[][]

Overfull \hbox (1.29773pt too wide) detected at line 93
 [][][]\T1/phv/m/n/11 128[][]

Overfull \hbox (1.29773pt too wide) detected at line 94
 [][][]\T1/phv/m/n/11 131[][]

Overfull \hbox (1.29773pt too wide) detected at line 95
 [][][]\T1/phv/m/n/11 132[][]

Overfull \hbox (1.29773pt too wide) detected at line 96
 [][][]\T1/phv/m/n/11 133[][]

Overfull \hbox (1.29773pt too wide) detected at line 97
 [][][]\T1/phv/m/n/11 134[][]

Overfull \hbox (1.29773pt too wide) detected at line 98
 [][][]\T1/phv/m/n/11 136[][]

Overfull \hbox (1.29773pt too wide) detected at line 99
 [][][]\T1/phv/m/n/11 140[][]

Overfull \hbox (1.29773pt too wide) detected at line 100
 [][][]\T1/phv/m/n/11 142[][]

Overfull \hbox (1.29773pt too wide) detected at line 102
 [][][]\T1/phv/m/n/11 143[][]

Overfull \hbox (1.29773pt too wide) detected at line 103
 [][][]\T1/phv/m/n/11 146[][]

Overfull \hbox (1.29773pt too wide) detected at line 104
 [][][]\T1/phv/m/n/11 146[][]

Overfull \hbox (1.29773pt too wide) detected at line 105
 [][][]\T1/phv/m/n/11 148[][]

Overfull \hbox (1.29773pt too wide) detected at line 106
 [][][]\T1/phv/m/n/11 149[][]
) (./main.lof [11]
Overfull \hbox (1.29773pt too wide) detected at line 39
 [][][]\T1/phv/m/n/11 112[][]

Underfull \vbox (badness 2538) has occurred while \output is active [12]
Overfull \hbox (1.29773pt too wide) detected at line 40
 [][][]\T1/phv/m/n/11 114[][]

Overfull \hbox (1.29773pt too wide) detected at line 41
 [][][]\T1/phv/m/n/11 117[][]

Overfull \hbox (1.29773pt too wide) detected at line 42
 [][][]\T1/phv/m/n/11 120[][]

Overfull \hbox (1.29773pt too wide) detected at line 43
 [][][]\T1/phv/m/n/11 121[][]

Overfull \hbox (1.29773pt too wide) detected at line 44
 [][][]\T1/phv/m/n/11 123[][]

Overfull \hbox (1.29773pt too wide) detected at line 45
 [][][]\T1/phv/m/n/11 128[][]

Overfull \hbox (1.29773pt too wide) detected at line 46
 [][][]\T1/phv/m/n/11 131[][]

Overfull \hbox (1.29773pt too wide) detected at line 47
 [][][]\T1/phv/m/n/11 132[][]

Overfull \hbox (1.29773pt too wide) detected at line 48
 [][][]\T1/phv/m/n/11 133[][]

Overfull \hbox (1.29773pt too wide) detected at line 49
 [][][]\T1/phv/m/n/11 134[][]

Overfull \hbox (1.29773pt too wide) detected at line 50
 [][][]\T1/phv/m/n/11 135[][]

Overfull \hbox (1.29773pt too wide) detected at line 51
 [][][]\T1/phv/m/n/11 136[][]

Overfull \hbox (1.29773pt too wide) detected at line 52
 [][][]\T1/phv/m/n/11 137[][]

Overfull \hbox (1.29773pt too wide) detected at line 53
 [][][]\T1/phv/m/n/11 138[][]

Overfull \hbox (1.29773pt too wide) detected at line 54
 [][][]\T1/phv/m/n/11 139[][]

Overfull \hbox (1.29773pt too wide) detected at line 57
 [][][]\T1/phv/m/n/11 152[][]
) (./main.lot
Overfull \hbox (1.29773pt too wide) detected at line 11
 [][][]\T1/phv/m/n/11 115[][]

Overfull \hbox (1.29773pt too wide) detected at line 12
 [][][]\T1/phv/m/n/11 130[][]
) [13] [14] (./Text/0-Preliminaries/Intro.tex
Chapter 1.

Package natbib Warning: Citation `Bronson:2013' on page 1 undefined on input li
ne 155.


Package natbib Warning: Citation `Corbett:2013' on page 1 undefined on input li
ne 155.


Package natbib Warning: Citation `Venmo20' on page 1 undefined on input line 15
5.


Package natbib Warning: Citation `TATP:2009' on page 1 undefined on input line 
155.


Package natbib Warning: Citation `Xiao:20' on page 1 undefined on input line 17
8.


Package natbib Warning: Citation `Baker:2011' on page 1 undefined on input line
 178.


Package natbib Warning: Citation `Forbes:2013' on page 1 undefined on input lin
e 180.


Package natbib Warning: Citation `Bronson:2013' on page 1 undefined on input li
ne 186.

[1]

Package natbib Warning: Citation `Anwar:2018' on page 2 undefined on input line
 220.


Package natbib Warning: Citation `Alsberg:1976' on page 2 undefined on input li
ne 245.


Package natbib Warning: Citation `Hunt:2010' on page 2 undefined on input line 
245.


Package natbib Warning: Citation `Chandra:2016' on page 2 undefined on input li
ne 245.


Package natbib Warning: Citation `Guerraoui:21' on page 2 undefined on input li
ne 245.


Package natbib Warning: Citation `Aguilera:20' on page 2 undefined on input lin
e 245.


Package natbib Warning: Citation `Terrace:2009' on page 2 undefined on input li
ne 245.


Package natbib Warning: Citation `Poke:2015' on page 2 undefined on input line 
245.


Package natbib Warning: Citation `VanRenesse:2004' on page 2 undefined on input
 line 247.


Package natbib Warning: Citation `Terrace:2009' on page 2 undefined on input li
ne 247.


Package natbib Warning: Citation `Lamport:1998' on page 2 undefined on input li
ne 247.


Package natbib Warning: Citation `Lynch:1997' on page 2 undefined on input line
 247.


Package natbib Warning: Citation `Bolosky:2011' on page 2 undefined on input li
ne 247.


Package natbib Warning: Citation `Moraru:2013' on page 2 undefined on input lin
e 247.


Package natbib Warning: Citation `Ekstrom:2016' on page 2 undefined on input li
ne 247.


Package natbib Warning: Citation `Liskov:2012' on page 2 undefined on input lin
e 247.


Package natbib Warning: Citation `Ongaro:2014' on page 2 undefined on input lin
e 247.


Package natbib Warning: Citation `Attiya:1995' on page 2 undefined on input lin
e 247.


Package natbib Warning: Citation `Hadjistasi:17' on page 2 undefined on input l
ine 247.

[2]

Package natbib Warning: Citation `Vijay:20' on page 3 undefined on input line 2
95.


Package natbib Warning: Citation `Dragojevic:2015' on page 3 undefined on input
 line 321.


Package natbib Warning: Citation `F-Kalia:2016' on page 3 undefined on input li
ne 321.


Package natbib Warning: Citation `htm' on page 3 undefined on input line 323.


Overfull \hbox (2.82787pt too wide) in paragraph at lines 318--338
\T1/phv/m/n/12 (-13) trans-ac-tional mem-ory is also not re-silient to faults, 
[] 

Underfull \vbox (badness 10000) has occurred while \output is active [3]

Package natbib Warning: Citation `Jha:2019' on page 4 undefined on input line 5
73.


Package natbib Warning: Citation `Barroso:2018' on page 4 undefined on input li
ne 573.


Package natbib Warning: Citation `DPDK:online' on page 4 undefined on input lin
e 578.


Package natbib Warning: Citation `Guo:2016' on page 4 undefined on input line 5
78.


Package natbib Warning: Citation `Marty:2019' on page 4 undefined on input line
 578.


Package natbib Warning: Citation `Gao:21' on page 4 undefined on input line 578
.

(./Text/0-Preliminaries/Misc/Fig_motivation.tex

pdfTeX warning: pdflatex (file ./Text/0-Preliminaries/Figures/Motivation.pdf): 
PDF inclusion: found PDF version <1.7>, but at most version <1.5> allowed
)
Underfull \vbox (badness 10000) has occurred while \output is active [4 <./Text
/0-Preliminaries/Figures/Motivation.pdf>]
Underfull \hbox (badness 10000) in paragraph at lines 603--603


Package natbib Warning: Citation `Atikoglu:2012' on page 5 undefined on input l
ine 729.

(./Text/0-Preliminaries/Misc/Tab_motivation.tex
Overfull \hbox (4.85872pt too wide) in paragraph at lines 36--36
[][]\T1/phv/b/n/12 (-13) Table 1.1[][] []|[]| 
)
Overfull \hbox (2.06905pt too wide) in paragraph at lines 826--826
[][][][]\T1/phv/m/n/10 (-13) .| 
[5] [6]

Package natbib Warning: Citation `Lamport:1994' on page 7 undefined on input li
ne 923.

[7] (./Text/0-Preliminaries/Misc/Tab_links.tex))
(./Text/0-Preliminaries/Background.tex [8]
Chapter 2.

Package natbib Warning: Citation `DeCandia:2007' on page 9 undefined on input l
ine 36.


Package natbib Warning: Citation `Bronson:2013' on page 9 undefined on input li
ne 36.


Package natbib Warning: Citation `Lim:2014' on page 9 undefined on input line 3
6.


Package natbib Warning: Citation `Hunt:2010' on page 9 undefined on input line 
40.


Package natbib Warning: Citation `Burrows:2006' on page 9 undefined on input li
ne 40.


Package natbib Warning: Citation `Dragojevic:2014' on page 9 undefined on input
 line 43.


Package natbib Warning: Citation `Kalia:2016' on page 9 undefined on input line
 43.


Package natbib Warning: Citation `Dragojevic:2014' on page 9 undefined on input
 line 65.


Package natbib Warning: Citation `Kalia:2016' on page 9 undefined on input line
 65.


Package natbib Warning: Citation `Karger:1997' on page 9 undefined on input lin
e 66.

[9]

Package natbib Warning: Citation `Hunt:2010' on page 10 undefined on input line
 72.


Package natbib Warning: Citation `Kruskal:88' on page 10 undefined on input lin
e 121.


Package natbib Warning: Citation `Nicolaou:16' on page 10 undefined on input li
ne 122.

[10] (./Text/0-Preliminaries/Misc/Fig_ops_n_example.tex

pdfTeX warning: pdflatex (file ./Text/0-Preliminaries/Figures/ops-n-example.pdf
): PDF inclusion: found PDF version <1.7>, but at most version <1.5> allowed
)

Package natbib Warning: Citation `Gavrielatos:20' on page 11 undefined on input
 line 165.

[11 <./Text/0-Preliminaries/Figures/ops-n-example.pdf>]

Package natbib Warning: Citation `Terry:95' on page 12 undefined on input line 
228.


Package natbib Warning: Citation `Corbett:2013' on page 12 undefined on input l
ine 235.


Package natbib Warning: Citation `Kakivaya:2018' on page 12 undefined on input 
line 235.


Package natbib Warning: Citation `Vogels:2009' on page 12 undefined on input li
ne 236.


Package natbib Warning: Citation `Lu:15' on page 12 undefined on input line 236
.


Package natbib Warning: Citation `Lamport:1979' on page 12 undefined on input l
ine 244.


Package natbib Warning: Citation `Papadimitriou:79' on page 12 undefined on inp
ut line 244.

[12]

Package natbib Warning: Citation `Baker:2011' on page 13 undefined on input lin
e 285.


Package natbib Warning: Citation `Dragojevic:2015' on page 13 undefined on inpu
t line 285.


Package natbib Warning: Citation `F-Kalia:2016' on page 13 undefined on input l
ine 285.

(./Text/0-Preliminaries/Misc/Fig_consistency.tex

pdfTeX warning: pdflatex (file ./Text/0-Preliminaries/Figures/Consistency.pdf):
 PDF inclusion: found PDF version <1.7>, but at most version <1.5> allowed
)

Package natbib Warning: Citation `Herlihy:1990' on page 13 undefined on input l
ine 306.


Package natbib Warning: Citation `Herlihy:2008' on page 13 undefined on input l
ine 313.


Underfull \vbox (badness 10000) has occurred while \output is active [13 <./Tex
t/0-Preliminaries/Figures/Consistency.pdf>]

Package natbib Warning: Citation `sethi1982' on page 14 undefined on input line
 335.


Package natbib Warning: Citation `Herlihy:1990' on page 14 undefined on input l
ine 335.


Package natbib Warning: Citation `Dwork:1988' on page 14 undefined on input lin
e 423.


Package natbib Warning: Citation `Chandra:2016' on page 14 undefined on input l
ine 423.


Package natbib Warning: Citation `Guerraoui:00' on page 14 undefined on input l
ine 447.


Package natbib Warning: Citation `Fischer:1985' on page 14 undefined on input l
ine 448.


Package natbib Warning: Citation `Gill:2011' on page 14 undefined on input line
 457.


Package natbib Warning: Citation `Singh:2015' on page 14 undefined on input lin
e 457.


Package natbib Warning: Citation `Filer:19' on page 14 undefined on input line 
457.

[14]

Package natbib Warning: Citation `Barroso:2018' on page 15 undefined on input l
ine 468.


Package natbib Warning: Citation `Sato:12' on page 15 undefined on input line 4
68.


Package natbib Warning: Citation `Snir:14' on page 15 undefined on input line 4
68.


Package natbib Warning: Citation `Birman:10' on page 15 undefined on input line
 469.


Package natbib Warning: Citation `Jha:2019' on page 15 undefined on input line 
469.


Package natbib Warning: Citation `Bronson:2013' on page 15 undefined on input l
ine 518.


Package natbib Warning: Citation `Anwar:2018' on page 15 undefined on input lin
e 518.


Package natbib Warning: Citation `Atikoglu:2012' on page 15 undefined on input 
line 524.


Package natbib Warning: Citation `TPC-C' on page 15 undefined on input line 529
.


Package natbib Warning: Citation `Venmo20' on page 15 undefined on input line 5
29.

[15] (./Text/0-Preliminaries/Misc/Tab_reads_writes.tex)
Underfull \vbox (badness 10000) has occurred while \output is active [16]

Package natbib Warning: Citation `Schiper:04' on page 17 undefined on input lin
e 591.


Package natbib Warning: Citation `Lamport:1998' on page 17 undefined on input l
ine 683.


Package natbib Warning: Citation `Alsberg:1976' on page 17 undefined on input l
ine 686.

[17]

Package natbib Warning: Citation `Lamport:1998' on page 18 undefined on input l
ine 717.


Package natbib Warning: Citation `Georgiou:11' on page 18 undefined on input li
ne 717.


Package natbib Warning: Citation `Hadjistasi:17' on page 18 undefined on input 
line 717.


Package natbib Warning: Citation `Georgiou:19' on page 18 undefined on input li
ne 717.


Package natbib Warning: Citation `Burke:20' on page 18 undefined on input line 
717.


Package natbib Warning: Citation `Lynch:1997' on page 18 undefined on input lin
e 717.


Package natbib Warning: Citation `Lamport:1998' on page 18 undefined on input l
ine 719.


Package natbib Warning: Citation `Lamport:2001' on page 18 undefined on input l
ine 719.


Package natbib Warning: Citation `Lamport:2005' on page 18 undefined on input l
ine 719.


Package natbib Warning: Citation `Lynch:1997' on page 18 undefined on input lin
e 719.


Package natbib Warning: Citation `Ongaro:2014' on page 18 undefined on input li
ne 719.


Package natbib Warning: Citation `Moraru:2013' on page 18 undefined on input li
ne 719.


Package natbib Warning: Citation `Burke:20' on page 18 undefined on input line 
719.


Package natbib Warning: Citation `Skrzypczak:20' on page 18 undefined on input 
line 719.


Package natbib Warning: Citation `Enes:20' on page 18 undefined on input line 7
19.


Package natbib Warning: Citation `Georgiou:11' on page 18 undefined on input li
ne 719.


Package natbib Warning: Citation `Hadjistasi:17' on page 18 undefined on input 
line 719.


Package natbib Warning: Citation `Georgiou:19' on page 18 undefined on input li
ne 719.


Package natbib Warning: Citation `Gavrielatos:21Arxiv' on page 18 undefined on 
input line 719.


Package natbib Warning: Citation `Jimenez:2003' on page 18 undefined on input l
ine 744.


Package natbib Warning: Citation `Lamport:2009' on page 18 undefined on input l
ine 760.


Package natbib Warning: Citation `Birman:1987' on page 18 undefined on input li
ne 760.


Package natbib Warning: Citation `Chockler:01' on page 18 undefined on input li
ne 760.


Package natbib Warning: Citation `Gray:89' on page 18 undefined on input line 7
61.


Package natbib Warning: Citation `Dragojevic:2015' on page 18 undefined on inpu
t line 761.


Package natbib Warning: Citation `Kakivaya:2018' on page 18 undefined on input 
line 761.


Underfull \vbox (badness 10000) has occurred while \output is active [18]

Package natbib Warning: Citation `Lamport:2009' on page 19 undefined on input l
ine 789.


Package natbib Warning: Citation `Terrace:2009' on page 19 undefined on input l
ine 798.


Overfull \hbox (1.27756pt too wide) in paragraph at lines 797--808
[]\T1/phv/m/n/12 (-13) Although ex-ist-ing membership-based pro-to-cols max-i-m
ize per-for-mance on reads,

Underfull \vbox (badness 10000) has occurred while \output is active [19]

Package natbib Warning: Citation `Dragojevic:2014' on page 20 undefined on inpu
t line 849.


Package natbib Warning: Citation `F-Kalia:2016' on page 20 undefined on input l
ine 849.


Package natbib Warning: Citation `wei2015fast' on page 20 undefined on input li
ne 849.


Package natbib Warning: Citation `Gray:78' on page 20 undefined on input line 8
58.


Package natbib Warning: Citation `Dragojevic:2014' on page 20 undefined on inpu
t line 862.


Package natbib Warning: Citation `Dragojevic:2014' on page 20 undefined on inpu
t line 887.


Package natbib Warning: Citation `F-Kalia:2016' on page 20 undefined on input l
ine 887.

[20]

Package natbib Warning: Citation `Vijay:20' on page 21 undefined on input line 
969.


Package natbib Warning: Citation `Vijay:20' on page 21 undefined on input line 
1005.


Package natbib Warning: Citation `Scheurich:1987' on page 21 undefined on input
 line 1005.


Package natbib Warning: Citation `Herlihy:1990' on page 21 undefined on input l
ine 1005.


Package natbib Warning: Citation `htm' on page 21 undefined on input line 1066.



Underfull \vbox (badness 2698) has occurred while \output is active [21]
Underfull \vbox (badness 10000) has occurred while \output is active [22])
(./Text/1-ccKVS/chapter.tex [23] [24]
Chapter 3.
(./Text/1-ccKVS/1-Introduction.tex

Package natbib Warning: Citation `Atikoglu:2012' on page 25 undefined on input 
line 28.


Package natbib Warning: Citation `Novakovic:2016' on page 25 undefined on input
 line 28.


Package natbib Warning: Citation `Huang:2014' on page 25 undefined on input lin
e 28.


Package natbib Warning: Citation `Volos:2017' on page 25 undefined on input lin
e 28.

[25]

Package natbib Warning: Citation `Fan:2011' on page 26 undefined on input line 
38.


Package natbib Warning: Citation `Li:2016' on page 26 undefined on input line 3
8.


Package natbib Warning: Citation `Jin:2017' on page 26 undefined on input line 
38.


Package natbib Warning: Citation `Dragojevic:2014' on page 26 undefined on inpu
t line 39.


Package natbib Warning: Citation `RNovakovic:2016' on page 26 undefined on inpu
t line 39.


Underfull \vbox (badness 10000) has occurred while \output is active [26])
(./Text/1-ccKVS/1.5-Contributions.tex) (./Text/1-ccKVS/2-Motivation.tex
Underfull \vbox (badness 10000) has occurred while \output is active [27]

Package natbib Warning: Citation `Atikoglu:2012' on page 28 undefined on input 
line 11.


Package natbib Warning: Citation `Novakovic:2016' on page 28 undefined on input
 line 11.


Package natbib Warning: Citation `Huang:2014' on page 28 undefined on input lin
e 11.


Package natbib Warning: Citation `Bodik:2010' on page 28 undefined on input lin
e 11.


Package natbib Warning: Citation `Yang:2016' on page 28 undefined on input line
 11.


Package natbib Warning: Citation `Sharma:2011' on page 28 undefined on input li
ne 11.


Package natbib Warning: Citation `Dragojevic:2014' on page 28 undefined on inpu
t line 13.


Package natbib Warning: Citation `RNovakovic:2016' on page 28 undefined on inpu
t line 13.


Package natbib Warning: Citation `Jin:2017' on page 28 undefined on input line 
13.


Package natbib Warning: Citation `Hong:2013' on page 28 undefined on input line
 13.


Package natbib Warning: Citation `Li:2016' on page 28 undefined on input line 1
3.


Package natbib Warning: Citation `Armstrong:2013' on page 28 undefined on input
 line 13.


Package natbib Warning: Citation `Fan:2011' on page 28 undefined on input line 
13.


Package natbib Warning: Citation `Novakovic:2016' on page 28 undefined on input
 line 24.

[28 <./Text/1-ccKVS/Figures/sorted_server_load.pdf>]
(./Text/1-ccKVS/Miscellaneous/Fig_related_work.tex

pdfTeX warning: pdflatex (file ./Text/1-ccKVS/Figures/ccKVS-design-space.pdf): 
PDF inclusion: found PDF version <1.7>, but at most version <1.5> allowed
)

Package natbib Warning: Citation `Fan:2011' on page 29 undefined on input line 
44.


Package natbib Warning: Citation `Li:2016' on page 29 undefined on input line 4
4.


Package natbib Warning: Citation `Jin:2017' on page 29 undefined on input line 
44.


Package natbib Warning: Citation `Li:2016' on page 29 undefined on input line 4
6.

[29 <./Text/1-ccKVS/Figures/ccKVS-design-space.pdf>]

Package natbib Warning: Citation `Dragojevic:2014' on page 30 undefined on inpu
t line 57.


Package natbib Warning: Citation `RNovakovic:2016' on page 30 undefined on inpu
t line 57.


Package natbib Warning: Citation `F-Kalia:2016' on page 30 undefined on input l
ine 68.


Package natbib Warning: Citation `Novakovic:2014' on page 30 undefined on input
 line 70.


Package natbib Warning: Citation `F-Kalia:2016' on page 30 undefined on input l
ine 71.


Underfull \vbox (badness 10000) has occurred while \output is active [30])
(./Text/1-ccKVS/3-Case.tex

Package natbib Warning: Citation `Fan:2011' on page 31 undefined on input line 
15.


Package natbib Warning: Citation `Li:2016' on page 31 undefined on input line 1
5.


Package natbib Warning: Citation `Jin:2017' on page 31 undefined on input line 
15.


Package natbib Warning: Citation `Fan:2011' on page 31 undefined on input line 
15.


Package natbib Warning: Citation `Li:2016' on page 31 undefined on input line 1
5.


Package natbib Warning: Citation `Li:2016' on page 31 undefined on input line 1
6.


Package natbib Warning: Citation `Jin:2017' on page 31 undefined on input line 
16.


Package natbib Warning: Citation `Dragojevic:2014' on page 31 undefined on inpu
t line 18.


Package natbib Warning: Citation `RNovakovic:2016' on page 31 undefined on inpu
t line 18.


Package natbib Warning: Citation `F-Kalia:2016' on page 31 undefined on input l
ine 18.

[31]) (./Text/1-ccKVS/4-Cache.tex
Underfull \vbox (badness 10000) has occurred while \output is active [32]
Underfull \vbox (badness 4416) has occurred while \output is active [33 <./Text
/1-ccKVS/Figures/hit_rate.pdf>]

Package natbib Warning: Citation `Li:2016' on page 34 undefined on input line 2
9.


Package natbib Warning: Citation `Cormode:2008' on page 34 undefined on input l
ine 29.


Package natbib Warning: Citation `Metwally:2005' on page 34 undefined on input 
line 29.


Package natbib Warning: Citation `Li:2016' on page 34 undefined on input line 3
3.


Package natbib Warning: Citation `Li:2016' on page 34 undefined on input line 3
6.


Overfull \hbox (7.0391pt too wide) in paragraph at lines 33--41
[]\T1/phv/m/n/12 (-13) Conveniently, be-cause sym-met-ric caching ex-poses a []
 ab-strac-tion, whereby

Underfull \vbox (badness 10000) has occurred while \output is active [34])
(./Text/1-ccKVS/5-Protocols.tex

Package natbib Warning: Citation `Dragojevic:2015' on page 35 undefined on inpu
t line 45.


Package natbib Warning: Citation `VanRenesse:2004' on page 35 undefined on inpu
t line 45.


Package natbib Warning: Citation `Terrace:2009' on page 35 undefined on input l
ine 45.

[35] (./Text/1-ccKVS/Miscellaneous/Fig_protocols.tex

pdfTeX warning: pdflatex (file ./Text/1-ccKVS/Figures/cckvs-global-order.pdf): 
PDF inclusion: found PDF version <1.7>, but at most version <1.5> allowed
) (./Text/1-ccKVS/Miscellaneous/Fig_consistency_actions.tex

pdfTeX warning: pdflatex (file ./Text/1-ccKVS/Figures/Galene-actions.pdf): PDF 
inclusion: found PDF version <1.7>, but at most version <1.5> allowed
) [36 <./Text/1-ccKVS/Figures/cckvs-global-order.pdf>]

Package natbib Warning: Citation `Attiya:1995' on page 37 undefined on input li
ne 96.

(./Text/1-ccKVS/Miscellaneous/Fig_Galene_meta.tex

pdfTeX warning: pdflatex (file ./Text/1-ccKVS/Figures/Galene-meta.pdf): PDF inc
lusion: found PDF version <1.7>, but at most version <1.5> allowed
) [37 <./Text/1-ccKVS/Figures/Galene-actions.pdf>]
(./Text/1-ccKVS/5.5-Non-blocking-Protocol.tex
(/usr/local/texlive/2021/texmf-dist/tex/latex/psnfss/ts1phv.fd) [38 <./Text/1-c
cKVS/Figures/Galene-meta.pdf>]

Package natbib Warning: Citation `Lamport:1994' on page 39 undefined on input l
ine 82.

[39] (./Text/1-ccKVS/Miscellaneous/Fig_Galene_example.tex

pdfTeX warning: pdflatex (file ./Text/1-ccKVS/Figures/Galene-example.pdf): PDF 
inclusion: found PDF version <1.7>, but at most version <1.5> allowed
) [40 <./Text/1-ccKVS/Figures/Galene-example.pdf>]))
(./Text/1-ccKVS/6-Design.tex

Package natbib Warning: Citation `Dragojevic:2014' on page 41 undefined on inpu
t line 5.

[41] [42]

Package natbib Warning: Citation `Lim:2014' on page 43 undefined on input line 
54.

[43]

Package natbib Warning: Citation `Hemminger:2002' on page 44 undefined on input
 line 67.


Package natbib Warning: Citation `Lameter:2005' on page 44 undefined on input l
ine 67.


Package natbib Warning: Citation `Trigonakis:2016' on page 44 undefined on inpu
t line 78.


Package natbib Warning: Citation `Lim:2014' on page 44 undefined on input line 
102.


Package natbib Warning: Citation `Kalia:2016' on page 44 undefined on input lin
e 102.


Underfull \vbox (badness 10000) has occurred while \output is active [44]

Package natbib Warning: Citation `Dragojevic:2014' on page 45 undefined on inpu
t line 124.


Package natbib Warning: Citation `F-Kalia:2016' on page 45 undefined on input l
ine 124.


Package natbib Warning: Citation `Kung:1994' on page 45 undefined on input line
 134.

[45]

Package natbib Warning: Citation `F-Kalia:2016' on page 46 undefined on input l
ine 163.

[46]

Package natbib Warning: Citation `Kalia:2016' on page 47 undefined on input lin
e 181.

) (./Text/1-ccKVS/7-Methodology.tex

Package natbib Warning: Citation `Kalia:2016' on page 47 undefined on input lin
e 11.


Package natbib Warning: Citation `Dragojevic:2014' on page 47 undefined on inpu
t line 13.


Package natbib Warning: Citation `RNovakovic:2016' on page 47 undefined on inpu
t line 13.


Package natbib Warning: Citation `F-Kalia:2016' on page 47 undefined on input l
ine 13.

[47] [48]

Package natbib Warning: Citation `Cooper:2010' on page 49 undefined on input li
ne 63.


Package natbib Warning: Citation `Bronson:2013' on page 49 undefined on input l
ine 65.


Package natbib Warning: Citation `F-Kalia:2016' on page 49 undefined on input l
ine 66.

) (./Text/1-ccKVS/8-Evaluation.tex [49]
Underfull \vbox (badness 1609) has occurred while \output is active [50 <./Text
/1-ccKVS/Figures/zipf_read_only_performance.pdf> <./Text/1-ccKVS/Figures/reques
t_breakdown.pdf

pdfTeX warning: pdflatex (file ./Text/1-ccKVS/Figures/request_breakdown.pdf): P
DF inclusion: multiple pdfs with page group included in a single page
>]

Package natbib Warning: Citation `Bronson:2013' on page 51 undefined on input l
ine 77.

[51]
Underfull \vbox (badness 8113) has occurred while \output is active [52 <./Text
/1-ccKVS/Figures/write_rate_performance_study.pdf> <./Text/1-ccKVS/Figures/netw
ork_traffic.pdf

pdfTeX warning: pdflatex (file ./Text/1-ccKVS/Figures/network_traffic.pdf): PDF
 inclusion: multiple pdfs with page group included in a single page
>]

Package natbib Warning: Citation `NeoHost' on page 53 undefined on input line 1
11.


Package natbib Warning: Citation `pcm' on page 53 undefined on input line 111.


Package natbib Warning: Citation `Zoom' on page 53 undefined on input line 112.


[53 <./Text/1-ccKVS/Figures/value_size_no_coalescing_read_only_and_1_perf_doubl
e_column.pdf>] [54]

Package natbib Warning: Citation `Leverich:2014' on page 55 undefined on input 
line 160.

(./Text/1-ccKVS/Miscellaneous/Eval_triple_coalescing.tex) [55] [56 <./Text/1-cc
KVS/Figures/net_utilization_coalescing_read_only_performance_overide_values.pdf
> <./Text/1-ccKVS/Figures/value_size_coalescing_read_only_and_1_perf_double_col
umn.pdf

pdfTeX warning: pdflatex (file ./Text/1-ccKVS/Figures/value_size_coalescing_rea
d_only_and_1_perf_double_column.pdf): PDF inclusion: multiple pdfs with page gr
oup included in a single page
> <./Text/1-ccKVS/Figures/latency_performance_50_95_no_base_lines.pdf

pdfTeX warning: pdflatex (file ./Text/1-ccKVS/Figures/latency_performance_50_95
_no_base_lines.pdf): PDF inclusion: multiple pdfs with page group included in a
 single page
>] [57] [58 <./Text/1-ccKVS/Figures/performance_study.pdf>]
Underfull \vbox (badness 4156) has occurred while \output is active [59 <./Text
/1-ccKVS/Figures/break_even_study.pdf>]) (./Text/1-ccKVS/9-Discussion.tex

Package natbib Warning: Citation `RNovakovic:2016' on page 60 undefined on inpu
t line 11.

[60]) (./Text/1-ccKVS/10-Related.tex

Package natbib Warning: Citation `Hong:2013' on page 61 undefined on input line
 5.


Package natbib Warning: Citation `Huang:2014' on page 61 undefined on input lin
e 5.


Package natbib Warning: Citation `RNovakovic:2016' on page 61 undefined on inpu
t line 6.


Package natbib Warning: Citation `Stets:1997' on page 61 undefined on input lin
e 14.


Package natbib Warning: Citation `Keleher:1994' on page 61 undefined on input l
ine 14.


Package natbib Warning: Citation `munin' on page 61 undefined on input line 14.



Package natbib Warning: Citation `Li:1989' on page 61 undefined on input line 1
4.


Underfull \vbox (badness 1005) has occurred while \output is active [61]

Package natbib Warning: Citation `Vijay:20' on page 62 undefined on input line 
22.

) (./Text/1-ccKVS/11-Conclusion.tex)) (./Text/3-Hermes/chapter.tex [62]
Chapter 4.
(./Text/3-Hermes/1_introduction.tex

Package natbib Warning: Citation `Terrace:2009' on page 63 undefined on input l
ine 66.


Package natbib Warning: Citation `Barroso:2017' on page 63 undefined on input l
ine 66.


Package natbib Warning: Citation `Anwar:2018' on page 63 undefined on input lin
e 66.


Package natbib Warning: Citation `VanRenesse:2004' on page 63 undefined on inpu
t line 69.


Package natbib Warning: Citation `Terrace:2009' on page 63 undefined on input l
ine 69.

[63] (./Text/3-Hermes/3_misc/Feature-Table.tex)

Package natbib Warning: Citation `Gray:78' on page 64 undefined on input line 9
1.


Package natbib Warning: Citation `Lamport:1978' on page 64 undefined on input l
ine 94.


Underfull \vbox (badness 1460) has occurred while \output is active [64])
(./Text/3-Hermes/1.5_contributions.tex

Package natbib Warning: Citation `Jha:2019' on page 65 undefined on input line 
29.


Package natbib Warning: Citation `Junqueira:2011' on page 65 undefined on input
 line 38.


Package natbib Warning: Citation `Terrace:2009' on page 65 undefined on input l
ine 38.

) (./Text/3-Hermes/2_background.tex
Underfull \vbox (badness 10000) has occurred while \output is active [65]

Package natbib Warning: Citation `VanRenesse:2004' on page 66 undefined on inpu
t line 25.


Package natbib Warning: Citation `Baker:2011' on page 66 undefined on input lin
e 25.


Package natbib Warning: Citation `Attiya:1995' on page 66 undefined on input li
ne 45.


Package natbib Warning: Citation `Lynch:1997' on page 66 undefined on input lin
e 45.


Package natbib Warning: Citation `Lamport:1998' on page 66 undefined on input l
ine 45.


Package natbib Warning: Citation `Alsberg:1976' on page 66 undefined on input l
ine 45.


Package natbib Warning: Citation `Junqueira:2011' on page 66 undefined on input
 line 45.


Package natbib Warning: Citation `Mao:2008' on page 66 undefined on input line 
73.


Package natbib Warning: Citation `Poke:2017' on page 66 undefined on input line
 73.

[66]

Package natbib Warning: Citation `Lamport:1998' on page 67 undefined on input l
ine 88.


Package natbib Warning: Citation `Lynch:1997' on page 67 undefined on input lin
e 88.


Package natbib Warning: Citation `Moraru:2013' on page 67 undefined on input li
ne 88.


Underfull \hbox (badness 1478) in paragraph at lines 83--90
\T1/phv/m/n/12 (+13) membership-based pro-to-cols. Majority-based pro-to-cols r
e-quire only a
(./Text/3-Hermes/4_incl_graphics/design.tex)

Package natbib Warning: Citation `Lamport:2009' on page 67 undefined on input l
ine 196.


Package natbib Warning: Citation `Jimenez:2003' on page 67 undefined on input l
ine 196.


Package natbib Warning: Citation `Dragojevic:2015' on page 67 undefined on inpu
t line 196.


Package natbib Warning: Citation `Dragojevic:2015' on page 67 undefined on inpu
t line 197.


Package natbib Warning: Citation `Shamis:2019' on page 67 undefined on input li
ne 197.


Package natbib Warning: Citation `Microsoft-time:2018' on page 67 undefined on 
input line 197.


Package natbib Warning: Citation `Corbett:2013' on page 67 undefined on input l
ine 197.


Package natbib Warning: Citation `Kakivaya:2018' on page 67 undefined on input 
line 198.


Underfull \vbox (badness 10000) has occurred while \output is active [67 <./Tex
t/3-Hermes/1_figures/Design.pdf, page is rotated 90 degrees>]

Package natbib Warning: Citation `Alsberg:1976' on page 68 undefined on input l
ine 200.


Package natbib Warning: Citation `VanRenesse:2004' on page 68 undefined on inpu
t line 201.


Package natbib Warning: Citation `Jin:2018' on page 68 undefined on input line 
202.


Package natbib Warning: Citation `Anwar:2018' on page 68 undefined on input lin
e 202.


Package natbib Warning: Citation `Terrace:2009' on page 68 undefined on input l
ine 202.


Package natbib Warning: Citation `Balakrishnan:2012' on page 68 undefined on in
put line 202.


Package natbib Warning: Citation `Wei:2017' on page 68 undefined on input line 
202.


Package natbib Warning: Citation `Terrace:2009' on page 68 undefined on input l
ine 204.

) (./Text/3-Hermes/3_design.tex

Package natbib Warning: Citation `Barroso:2018' on page 68 undefined on input l
ine 9.


Package natbib Warning: Citation `Hunt:2010' on page 68 undefined on input line
 13.


Package natbib Warning: Citation `Baker:2011' on page 68 undefined on input lin
e 21.


Package natbib Warning: Citation `Balakrishnan:2012' on page 68 undefined on in
put line 21.


Package natbib Warning: Citation `Edmund:2012' on page 68 undefined on input li
ne 21.


Package natbib Warning: Citation `Wei:2017' on page 68 undefined on input line 
21.


Package natbib Warning: Citation `Hunt:2010' on page 68 undefined on input line
 21.


Package natbib Warning: Citation `Burrows:2006' on page 68 undefined on input l
ine 21.


Package natbib Warning: Citation `Adya:2016' on page 68 undefined on input line
 21.


Package natbib Warning: Citation `Botelho:2013' on page 68 undefined on input l
ine 21.


Package natbib Warning: Citation `Woo:18' on page 68 undefined on input line 21
.


Underfull \vbox (badness 6364) has occurred while \output is active [68]
(./Text/3-Hermes/3_misc/Hermes-write.tex

pdfTeX warning: pdflatex (file ./Text/3-Hermes/1_figures/hermes-write.pdf): PDF
 inclusion: found PDF version <1.7>, but at most version <1.5> allowed
)
Overfull \hbox (0.34929pt too wide) in paragraph at lines 34--35
[]\T1/phv/m/n/12 (-13) We now briefly overview the salient fea-tures of Her-mes
 and dis-cuss the specifics
[69 <./Text/3-Hermes/1_figures/hermes-write.pdf>]
Overfull \hbox (0.50526pt too wide) in paragraph at lines 79--88
\T1/phv/b/n/12 (-13) High-performance non-conflicting writes.  [][]\T1/phv/m/n/
12 (-13) Her-mes af-fords high-performance
[70] [71] (./Text/3-Hermes/4_incl_graphics/metadata.tex

pdfTeX warning: pdflatex (file ./Text/3-Hermes/1_figures/hermes-meta-liberitne.
pdf): PDF inclusion: found PDF version <1.7>, but at most version <1.5> allowed

) [72 <./Text/3-Hermes/1_figures/hermes-meta-liberitne.pdf>] [73]

Package natbib Warning: Citation `Farring:2009' on page 74 undefined on input l
ine 245.


Package natbib Warning: Citation `Gill:2011' on page 74 undefined on input line
 245.


Package natbib Warning: Citation `Lu:2018' on page 74 undefined on input line 2
45.

[74]

Package natbib Warning: Citation `Gill:2011' on page 75 undefined on input line
 271.


Package natbib Warning: Citation `Singh:2015' on page 75 undefined on input lin
e 271.


Package natbib Warning: Citation `Brewer:2000' on page 75 undefined on input li
ne 271.


Package natbib Warning: Citation `Gilbert:2002' on page 75 undefined on input l
ine 271.


Package natbib Warning: Citation `Brewer:2012' on page 75 undefined on input li
ne 275.


Underfull \vbox (badness 10000) has occurred while \output is active [75]
(./Text/3-Hermes/3.5_membership_transition.tex)

Package natbib Warning: Citation `Dragojevic:2015' on page 76 undefined on inpu
t line 302.


Package natbib Warning: Citation `Ongaro:2011' on page 76 undefined on input li
ne 302.

[76] (./Text/3-Hermes/3_misc/Hermes-failure-example.tex

pdfTeX warning: pdflatex (file ./Text/3-Hermes/1_figures/Hermes-example.pdf): P
DF inclusion: found PDF version <1.7>, but at most version <1.5> allowed
) [77 <./Text/3-Hermes/1_figures/Hermes-example.pdf>]
Underfull \vbox (badness 10000) has occurred while \output is active [78]
[79]

Package natbib Warning: Citation `Shamis:2019' on page 80 undefined on input li
ne 408.


Package natbib Warning: Citation `Li:2020' on page 80 undefined on input line 4
08.


Underfull \hbox (badness 2486) in paragraph at lines 408--417
\T1/phv/m/n/12 (+13) the-less, Her-mes lever-ages []s only for [] lease man-age
-ment to
[80]) (./Text/3-Hermes/4_system.tex [81]

Package natbib Warning: Citation `A&V:2018' on page 82 undefined on input line 
23.


Package natbib Warning: Citation `Kalia:2014' on page 82 undefined on input lin
e 44.


Package natbib Warning: Citation `A&V:2018' on page 82 undefined on input line 
44.

) (./Text/3-Hermes/5_methodology.tex

Package natbib Warning: Citation `Barak:2015' on page 82 undefined on input lin
e 10.


Package natbib Warning: Citation `Reed:2008' on page 82 undefined on input line
 16.


Package natbib Warning: Citation `Terrace:2009' on page 82 undefined on input l
ine 18.

[82]

Package natbib Warning: Citation `Jha:2019' on page 83 undefined on input line 
25.

(./Text/3-Hermes/3_misc/Eval-Table2.tex)

Package natbib Warning: Citation `Attiya:1994' on page 83 undefined on input li
ne 51.

[83]

Package natbib Warning: Citation `Barak:2015' on page 84 undefined on input lin
e 59.


Package natbib Warning: Citation `Jin:2018' on page 84 undefined on input line 
60.

) (./Text/3-Hermes/6_evaluation.tex [84]
(./Text/3-Hermes/4_incl_graphics/eval-xput.tex)
Underfull \vbox (badness 10000) has occurred while \output is active [85]
(./Text/3-Hermes/4_incl_graphics/eval-xput-skew.tex)

Package natbib Warning: Citation `Cooper:2010' on page 86 undefined on input li
ne 43.


Package natbib Warning: Citation `Dragojevic:2014' on page 86 undefined on inpu
t line 43.


Package natbib Warning: Citation `A&V:2018' on page 86 undefined on input line 
43.


Package natbib Warning: Citation `RNovakovic:2016' on page 86 undefined on inpu
t line 43.

[86 <./Text/3-Hermes/2_graphs/write_rate_performance_study.pdf>]
Underfull \vbox (badness 10000) has occurred while \output is active [87 <./Tex
t/3-Hermes/2_graphs/skew_99_and_write_rate_performance_study.pdf>]
(./Text/3-Hermes/4_incl_graphics/eval-triple-latency.tex)
Underfull \vbox (badness 10000) has occurred while \output is active [88]
[89] [90 <./Text/3-Hermes/2_graphs/latency_vs_xPut_all_write_rate_5_line_plot.p
df> <./Text/3-Hermes/2_graphs/write_rate_latency_study_uniform_out.pdf

pdfTeX warning: pdflatex (file ./Text/3-Hermes/2_graphs/write_rate_latency_stud
y_uniform_out.pdf): PDF inclusion: multiple pdfs with page group included in a 
single page
> <./Text/3-Hermes/2_graphs/write_rate_latency_study_skew_out.pdf

pdfTeX warning: pdflatex (file ./Text/3-Hermes/2_graphs/write_rate_latency_stud
y_skew_out.pdf): PDF inclusion: multiple pdfs with page group included in a sin
gle page
>] (./Text/3-Hermes/4_incl_graphics/eval-scalability-study.tex)

Package natbib Warning: Citation `Hunt:2010' on page 91 undefined on input line
 148.


Package natbib Warning: Citation `Jha:2019' on page 91 undefined on input line 
157.


Underfull \vbox (badness 10000) has occurred while \output is active [91]
(./Text/3-Hermes/4_incl_graphics/eval-derecho.tex)

Package natbib Warning: Citation `Atikoglu:2012' on page 92 undefined on input 
line 173.


Package natbib Warning: Citation `Lim:2014' on page 92 undefined on input line 
173.


Package natbib Warning: Citation `Jha:2019' on page 92 undefined on input line 
176.

(./Text/3-Hermes/4_incl_graphics/eval-fake-tail.tex) [92 <./Text/3-Hermes/2_gra
phs/sclability_study_varying_write_rate_1_and_20_double_column.pdf> <./Text/3-H
ermes/2_graphs/derecho_comparison.pdf

pdfTeX warning: pdflatex (file ./Text/3-Hermes/2_graphs/derecho_comparison.pdf)
: PDF inclusion: multiple pdfs with page group included in a single page
>]

Package natbib Warning: Citation `Gavrielatos:21' on page 93 undefined on input
 line 203.

[93 <./Text/3-Hermes/1_figures/latency_vs_xPut_fake_tail.pdf>]
(./Text/3-Hermes/4_incl_graphics/eval-failure-study.tex)
(./Text/3-Hermes/4_incl_graphics/eval-failures.tex

pdfTeX warning: pdflatex (file ./Text/3-Hermes/2_graphs/hermes-faults.pdf): PDF
 inclusion: found PDF version <1.7>, but at most version <1.5> allowed
)

Package natbib Warning: Citation `Barroso:2018' on page 94 undefined on input l
ine 242.

[94 <./Text/3-Hermes/2_graphs/availability_study.pdf>]

Package natbib Warning: Citation `Kakivaya:2018' on page 95 undefined on input 
line 251.

) (./Text/3-Hermes/9_async.tex
(./Text/3-Hermes/4_incl_graphics/eval-async-xput.tex) [95 <./Text/3-Hermes/2_gr
aphs/hermes-faults.pdf>]

Package natbib Warning: Citation `Duplyakin:19' on page 96 undefined on input l
ine 30.

(./Text/3-Hermes/4_incl_graphics/eval-async-lat.tex) [96 <./Text/3-Hermes/1_fig
ures/hermes_async.pdf>]) (./Text/3-Hermes/7_related_work.tex

Package natbib Warning: Citation `Schneider:1990' on page 97 undefined on input
 line 5.


Package natbib Warning: Citation `Chandra:1996' on page 97 undefined on input l
ine 8.


Package natbib Warning: Citation `Birman:1987' on page 97 undefined on input li
ne 8.


Package natbib Warning: Citation `Liskov:2012' on page 97 undefined on input li
ne 8.


Package natbib Warning: Citation `Oki:1988' on page 97 undefined on input line 
8.


Package natbib Warning: Citation `Lamport:1998' on page 97 undefined on input l
ine 8.


Package natbib Warning: Citation `Moraru:2013' on page 97 undefined on input li
ne 9.


Package natbib Warning: Citation `Aguilera:2000' on page 97 undefined on input 
line 9.


Package natbib Warning: Citation `Lamport:2005' on page 97 undefined on input l
ine 9.


Package natbib Warning: Citation `Mao:2008' on page 97 undefined on input line 
9.


Package natbib Warning: Citation `Marandi:2010' on page 97 undefined on input l
ine 10.


Package natbib Warning: Citation `Amir:1995' on page 97 undefined on input line
 10.


Package natbib Warning: Citation `Guerraoui:2007' on page 97 undefined on input
 line 10.


Package natbib Warning: Citation `Lamport:1998' on page 97 undefined on input l
ine 17.


Package natbib Warning: Citation `Moraru:2013' on page 97 undefined on input li
ne 17.


Package natbib Warning: Citation `Attiya:1995' on page 97 undefined on input li
ne 17.


Package natbib Warning: Citation `Lamport:2001' on page 97 undefined on input l
ine 17.


Package natbib Warning: Citation `Lamport:2006' on page 97 undefined on input l
ine 17.


Package natbib Warning: Citation `Lamport:2005' on page 97 undefined on input l
ine 17.


Package natbib Warning: Citation `Mao:2008' on page 97 undefined on input line 
17.


Package natbib Warning: Citation `Ekstrom:2016' on page 97 undefined on input l
ine 17.


Package natbib Warning: Citation `Birman:1987' on page 97 undefined on input li
ne 17.


Package natbib Warning: Citation `Bolosky:2011' on page 97 undefined on input l
ine 17.


Package natbib Warning: Citation `Ongaro:2014' on page 97 undefined on input li
ne 17.


Package natbib Warning: Citation `Li:2016-NoPaxos' on page 97 undefined on inpu
t line 17.


Package natbib Warning: Citation `Marandi:2011' on page 97 undefined on input l
ine 17.


Package natbib Warning: Citation `Poke:2015' on page 97 undefined on input line
 17.

[97 <./Text/3-Hermes/1_figures/hermes_latency.pdf>]

Package natbib Warning: Citation `Poke:2017' on page 98 undefined on input line
 19.


Package natbib Warning: Citation `Chandra:2016' on page 98 undefined on input l
ine 19.


Package natbib Warning: Citation `Reed:2008' on page 98 undefined on input line
 21.


Package natbib Warning: Citation `Chandra:2016' on page 98 undefined on input l
ine 25.


Package natbib Warning: Citation `Moraru:2014' on page 98 undefined on input li
ne 25.


Package natbib Warning: Citation `Istvan:2016' on page 98 undefined on input li
ne 32.


Package natbib Warning: Citation `Jin:2018' on page 98 undefined on input line 
32.


Package natbib Warning: Citation `Dang:2015' on page 98 undefined on input line
 32.


Package natbib Warning: Citation `Li:2016-NoPaxos' on page 98 undefined on inpu
t line 32.


Package natbib Warning: Citation `Kogias:20' on page 98 undefined on input line
 32.


Package natbib Warning: Citation `zhu:2019' on page 98 undefined on input line 
33.


Package natbib Warning: Citation `Poke:2015' on page 98 undefined on input line
 34.


Package natbib Warning: Citation `Wang:2017' on page 98 undefined on input line
 34.


Package natbib Warning: Citation `Behrens:2016' on page 98 undefined on input l
ine 34.


Underfull \vbox (badness 10000) has occurred while \output is active [98]

Package natbib Warning: Citation `Park:2019' on page 99 undefined on input line
 40.


Package natbib Warning: Citation `Howard:2019' on page 99 undefined on input li
ne 42.


Package natbib Warning: Citation `Gray:78' on page 99 undefined on input line 4
8.


Package natbib Warning: Citation `Guerraoui:1995' on page 99 undefined on input
 line 49.


Package natbib Warning: Citation `Guerraoui:2002' on page 99 undefined on input
 line 49.


Package natbib Warning: Citation `Skeen:1981' on page 99 undefined on input lin
e 49.


Package natbib Warning: Citation `Zhang:2013' on page 99 undefined on input lin
e 50.


Package natbib Warning: Citation `Kraska:2013' on page 99 undefined on input li
ne 50.


Package natbib Warning: Citation `Corbett:2013' on page 99 undefined on input l
ine 50.


Package natbib Warning: Citation `Dragojevic:2015' on page 99 undefined on inpu
t line 50.


Package natbib Warning: Citation `Aguilera:2007' on page 99 undefined on input 
line 50.

) (./Text/3-Hermes/8_discussion.tex [99]) (./Text/3-Hermes/9_conclusion.tex))
[100] (./Text/4-Zeus/chapter.tex [101] [102]
Chapter 5.
(./Text/4-Zeus/1_introduction.tex

Package natbib Warning: Citation `Dragojevic:2014' on page 103 undefined on inp
ut line 8.


Package natbib Warning: Citation `F-Kalia:2016' on page 103 undefined on input 
line 8.


Package natbib Warning: Citation `wei2015fast' on page 103 undefined on input l
ine 8.


Package natbib Warning: Citation `TATP:2009' on page 103 undefined on input lin
e 17.


Package natbib Warning: Citation `Woo:18' on page 103 undefined on input line 1
8.


Package natbib Warning: Citation `cahill2009serializable' on page 103 undefined
 on input line 19.


Package natbib Warning: Citation `Venmo17' on page 103 undefined on input line 
19.


Package natbib Warning: Citation `Venmo20' on page 103 undefined on input line 
19.


Package natbib Warning: Citation `Harding:17' on page 103 undefined on input li
ne 20.

[103]

Package natbib Warning: Citation `F-Kalia:2016' on page 104 undefined on input 
line 22.


Package natbib Warning: Citation `Dragojevic:2014' on page 104 undefined on inp
ut line 22.


Package natbib Warning: Citation `wei2015fast' on page 104 undefined on input l
ine 22.


Package natbib Warning: Citation `F-Kalia:2016' on page 104 undefined on input 
line 37.


Package natbib Warning: Citation `Dragojevic:2014' on page 104 undefined on inp
ut line 37.


Package natbib Warning: Citation `wei2015fast' on page 104 undefined on input l
ine 37.


Package natbib Warning: Citation `Adya:2016' on page 104 undefined on input lin
e 43.


Package natbib Warning: Citation `banerjee2015scaling' on page 104 undefined on
 input line 43.


Package natbib Warning: Citation `ahmad2020low' on page 104 undefined on input 
line 43.


Package natbib Warning: Citation `annamalai2018sharding' on page 104 undefined 
on input line 43.


Package natbib Warning: Citation `F-Kalia:2016' on page 104 undefined on input 
line 44.


Package natbib Warning: Citation `Dragojevic:2014' on page 104 undefined on inp
ut line 44.


Package natbib Warning: Citation `wei2015fast' on page 104 undefined on input l
ine 44.


Package natbib Warning: Citation `adya2019fast' on page 104 undefined on input 
line 45.


Underfull \vbox (badness 10000) has occurred while \output is active [104]

Package natbib Warning: Citation `F-Kalia:2016' on page 105 undefined on input 
line 62.


Package natbib Warning: Citation `Dragojevic:2014' on page 105 undefined on inp
ut line 62.


Package natbib Warning: Citation `wei2015fast' on page 105 undefined on input l
ine 62.


Package natbib Warning: Citation `cahill2009serializable' on page 105 undefined
 on input line 69.


Package natbib Warning: Citation `oltp2013bench' on page 105 undefined on input
 line 69.


Package natbib Warning: Citation `TATP:2009' on page 105 undefined on input lin
e 69.


Package natbib Warning: Citation `OpenEPC' on page 105 undefined on input line 
71.


Package natbib Warning: Citation `nginx_session_persisten' on page 105 undefine
d on input line 71.


Package natbib Warning: Citation `usrsctp:2015' on page 105 undefined on input 
line 71.

) (./Text/4-Zeus/_1.5_contributions.tex
Underfull \vbox (badness 10000) has occurred while \output is active [105])
(./Text/4-Zeus/2_background.tex [106]

Package natbib Warning: Citation `redis:2020' on page 107 undefined on input li
ne 30.


Package natbib Warning: Citation `F-Kalia:2016' on page 107 undefined on input 
line 39.


Package natbib Warning: Citation `Dragojevic:2014' on page 107 undefined on inp
ut line 39.


Package natbib Warning: Citation `wei2015fast' on page 107 undefined on input l
ine 39.


Package natbib Warning: Citation `F-Kalia:2016' on page 107 undefined on input 
line 43.


Underfull \vbox (badness 2221) has occurred while \output is active [107]

Package natbib Warning: Citation `bostom2013mobility' on page 108 undefined on 
input line 72.


Package natbib Warning: Citation `mohammadkhan2016considerations' on page 108 u
ndefined on input line 73.


Package natbib Warning: Citation `cell_params' on page 108 undefined on input l
ine 73.


Underfull \vbox (badness 10000) has occurred while \output is active [108]

Package natbib Warning: Citation `Venmo17' on page 109 undefined on input line 
85.


Package natbib Warning: Citation `Venmo20' on page 109 undefined on input line 
85.


Package natbib Warning: Citation `Venmo20' on page 109 undefined on input line 
86.


Package natbib Warning: Citation `venmo-dataset' on page 109 undefined on input
 line 87.


Package natbib Warning: Citation `cahill2009serializable' on page 109 undefined
 on input line 87.


Package natbib Warning: Citation `oltp2013bench' on page 109 undefined on input
 line 90.


Package natbib Warning: Citation `taft2014store' on page 109 undefined on input
 line 98.


Package natbib Warning: Citation `stocks' on page 109 undefined on input line 9
9.


Underfull \vbox (badness 10000) has occurred while \output is active [109]

Package natbib Warning: Citation `taft2014store' on page 110 undefined on input
 line 102.


Package natbib Warning: Citation `serafini2016clay' on page 110 undefined on in
put line 102.


Package natbib Warning: Citation `elmore2015squall' on page 110 undefined on in
put line 102.


Package natbib Warning: Citation `curino2010schism' on page 110 undefined on in
put line 102.


Package natbib Warning: Citation `Rococo' on page 110 undefined on input line 1
02.


Package natbib Warning: Citation `Rocksteady' on page 110 undefined on input li
ne 102.


Package natbib Warning: Citation `elmore2015squall' on page 110 undefined on in
put line 105.


Package natbib Warning: Citation `Rococo' on page 110 undefined on input line 1
05.


Package natbib Warning: Citation `Rocksteady' on page 110 undefined on input li
ne 105.


Package natbib Warning: Citation `Woo:18' on page 110 undefined on input line 1
10.


Package natbib Warning: Citation `Sherry:15' on page 110 undefined on input lin
e 110.

) (./Text/4-Zeus/3_design.tex

Package natbib Warning: Citation `Adya:2016' on page 110 undefined on input lin
e 13.


Package natbib Warning: Citation `Nguyen:2018' on page 110 undefined on input l
ine 13.


Package natbib Warning: Citation `ahmad2020low' on page 110 undefined on input 
line 13.


Package natbib Warning: Citation `annamalai2018sharding' on page 110 undefined 
on input line 13.

[110]

Package natbib Warning: Citation `htm' on page 111 undefined on input line 40.

[111] (./Text/4-Zeus/4_incl_graphics/fig_zeus_protocol.tex

pdfTeX warning: pdflatex (file ./Text/4-Zeus/1_figures/Zeus-protocol.pdf): PDF 
inclusion: found PDF version <1.7>, but at most version <1.5> allowed
)
Underfull \vbox (badness 10000) has occurred while \output is active [112 <./Te
xt/4-Zeus/1_figures/Zeus-protocol.pdf>]

Package natbib Warning: Citation `Mohan:86' on page 113 undefined on input line
 82.


Package natbib Warning: Citation `Skeen:1981' on page 113 undefined on input li
ne 82.


Package natbib Warning: Citation `Binning:16' on page 113 undefined on input li
ne 82.


Underfull \hbox (badness 1112) in paragraph at lines 90--99
\T1/phv/m/n/12 (+13) traf-fic. The con-sis-tency of read-only trans-ac-tions is
 en-forced through
[113]

Package natbib Warning: Citation `F-Kalia:2016' on page 114 undefined on input 
line 110.

(./Text/4-Zeus/4_incl_graphics/fig_zeus_pipe.tex

pdfTeX warning: pdflatex (file ./Text/4-Zeus/1_figures/pipe.pdf): PDF inclusion
: found PDF version <1.7>, but at most version <1.5> allowed
)) (./Text/4-Zeus/4_ownership.tex [114 <./Text/4-Zeus/1_figures/pipe.pdf>]
(./Text/4-Zeus/3_misc/sharding_entities_table.tex) [115]
(./Text/4-Zeus/4_incl_graphics/fig_sharding_protocol.tex

pdfTeX warning: pdflatex (file ./Text/4-Zeus/1_figures/ownership-diagram.pdf): 
PDF inclusion: found PDF version <1.7>, but at most version <1.5> allowed
)
Underfull \vbox (badness 10000) has occurred while \output is active [116]
Underfull \vbox (badness 10000) has occurred while \output is active [117 <./Te
xt/4-Zeus/1_figures/ownership-diagram.pdf>])
(./Text/4-Zeus/5_reliable_commit.tex [118]
(./Text/4-Zeus/4_incl_graphics/fig_reliable_commit.tex

pdfTeX warning: pdflatex (file ./Text/4-Zeus/1_figures/reliable_commitR.pdf): P
DF inclusion: found PDF version <1.7>, but at most version <1.5> allowed
) [119]
Underfull \vbox (badness 10000) has occurred while \output is active [120 <./Te
xt/4-Zeus/1_figures/reliable_commitR.pdf>]
(./Text/4-Zeus/4_incl_graphics/fig_pipe.tex

pdfTeX warning: pdflatex (file ./Text/4-Zeus/1_figures/pipeline.pdf): PDF inclu
sion: found PDF version <1.7>, but at most version <1.5> allowed
) [121 <./Text/4-Zeus/1_figures/pipeline.pdf>]
Underfull \vbox (badness 10000) has occurred while \output is active [122]
(./Text/4-Zeus/4_incl_graphics/fig_read_only.tex

pdfTeX warning: pdflatex (file ./Text/4-Zeus/1_figures/read-only.pdf): PDF incl
usion: found PDF version <1.7>, but at most version <1.5> allowed
) [123 <./Text/4-Zeus/1_figures/read-only.pdf>])
(./Text/4-Zeus/6_discussion.tex [124] [125]

Package natbib Warning: Citation `lin2016towards' on page 126 undefined on inpu
t line 43.


Package natbib Warning: Citation `Guerraoui:08' on page 126 undefined on input 
line 63.

) (./Text/4-Zeus/7_system.tex
Underfull \vbox (badness 10000) has occurred while \output is active [126]
(./Text/4-Zeus/3_misc/Fig_Zeus_API.tex
(/usr/local/texlive/2021/texmf-dist/tex/latex/listings/lstlang1.sty)
(/usr/local/texlive/2021/texmf-dist/tex/latex/listings/lstlang1.sty)
(/usr/local/texlive/2021/texmf-dist/tex/latex/listings/lstmisc.sty)
Overfull \hbox (8.42123pt too wide) in paragraph at lines 22--23
[][][][][][][][][][][][][][][][][][][][][][][][][][][][][][][][][][][][][][][][
][][][][] 
) [127]

Package natbib Warning: Citation `Sherry:15' on page 128 undefined on input lin
e 38.

) (./Text/4-Zeus/8_evaluation.tex [128]

Package natbib Warning: Citation `bostom2013mobility' on page 129 undefined on 
input line 28.


Package natbib Warning: Citation `cellCoverage' on page 129 undefined on input 
line 30.


Package natbib Warning: Citation `mohammadkhan2016considerations' on page 129 u
ndefined on input line 30.


Package natbib Warning: Citation `venmo-dataset' on page 129 undefined on input
 line 37.


Underfull \vbox (badness 8113) has occurred while \output is active [129]
(./Text/4-Zeus/3_misc/bench_table.tex)

Package natbib Warning: Citation `TATP:2009' on page 130 undefined on input lin
e 56.


Package natbib Warning: Citation `F-Kalia:2016' on page 130 undefined on input 
line 57.


Package natbib Warning: Citation `F-Kalia:2016' on page 130 undefined on input 
line 59.


Package natbib Warning: Citation `Dragojevic:2014' on page 130 undefined on inp
ut line 59.


Package natbib Warning: Citation `wei2015fast' on page 130 undefined on input l
ine 59.


Underfull \vbox (badness 10000) has occurred while \output is active [130]

Package natbib Warning: Citation `mohammadkhan2016considerations' on page 131 u
ndefined on input line 78.


Package natbib Warning: Citation `mohammadkhan2016considerations' on page 131 u
ndefined on input line 81.


Package natbib Warning: Citation `cell_params' on page 131 undefined on input l
ine 81.

(./Text/4-Zeus/4_incl_graphics/eval_ho.tex)
Underfull \vbox (badness 8113) has occurred while \output is active [131 <./Tex
t/4-Zeus/2_graphs/handovers_sharding.pdf>]
(./Text/4-Zeus/4_incl_graphics/eval_sb.tex)

Package natbib Warning: Citation `cahill2009serializable' on page 132 undefined
 on input line 97.

[132 <./Text/4-Zeus/2_graphs/sb_locality.pdf>]
(./Text/4-Zeus/4_incl_graphics/eval_tatp.tex)

Package natbib Warning: Citation `TATP:2009' on page 133 undefined on input lin
e 119.


Package natbib Warning: Citation `Dragojevic:2015' on page 133 undefined on inp
ut line 119.


Package natbib Warning: Citation `F-Kalia:2016' on page 133 undefined on input 
line 119.


Underfull \vbox (badness 1874) has occurred while \output is active [133 <./Tex
t/4-Zeus/2_graphs/tatp_locality.pdf>]
(./Text/4-Zeus/4_incl_graphics/eval_vt_unloaded.tex)

Package natbib Warning: Citation `oltp2013bench' on page 134 undefined on input
 line 139.


Package natbib Warning: Citation `taft2014store' on page 134 undefined on input
 line 148.

[134 <./Text/4-Zeus/2_graphs/voter_moving_1m.pdf>]
(./Text/4-Zeus/4_incl_graphics/eval_vt_loaded.tex)
(./Text/4-Zeus/4_incl_graphics/eval_vt_lat.tex)

Package natbib Warning: Citation `Rocksteady' on page 135 undefined on input li
ne 167.


Underfull \vbox (badness 10000) has occurred while \output is active [135 <./Te
xt/4-Zeus/2_graphs/voter_moving.pdf>]
(./Text/4-Zeus/4_incl_graphics/eval_app_sgw.tex)

Package natbib Warning: Citation `OpenEPC' on page 136 undefined on input line 
194.

[136 <./Text/4-Zeus/2_graphs/cdf_latency.pdf>]
(./Text/4-Zeus/4_incl_graphics/eval_app_sctp.tex)
Underfull \vbox (badness 1097) has occurred while \output is active [137 <./Tex
t/4-Zeus/2_graphs/SPGW_throughput.pdf>]

Package natbib Warning: Citation `usrsctp:2015' on page 138 undefined on input 
line 218.


Underfull \vbox (badness 2617) has occurred while \output is active [138 <./Tex
t/4-Zeus/2_graphs/SCTP_throughput.pdf>]
(./Text/4-Zeus/4_incl_graphics/eval_app_nginx.tex)

Package natbib Warning: Citation `nginx_session_persisten' on page 139 undefine
d on input line 240.


Underfull \vbox (badness 10000) has occurred while \output is active [139 <./Te
xt/4-Zeus/2_graphs/Nginx_timeline.pdf>]) (./Text/4-Zeus/9_related_work.tex

Package natbib Warning: Citation `Dragojevic:2014' on page 140 undefined on inp
ut line 7.


Package natbib Warning: Citation `Dragojevic:2015' on page 140 undefined on inp
ut line 7.


Package natbib Warning: Citation `F-Kalia:2016' on page 140 undefined on input 
line 7.


Package natbib Warning: Citation `chen2016fast' on page 140 undefined on input 
line 7.


Package natbib Warning: Citation `wei2018deconstructing' on page 140 undefined 
on input line 7.


Package natbib Warning: Citation `sosp2015ramcloud' on page 140 undefined on in
put line 7.


Package natbib Warning: Citation `Dragojevic:2014' on page 140 undefined on inp
ut line 7.


Package natbib Warning: Citation `sosp2007sinfonia' on page 140 undefined on in
put line 7.


Underfull \hbox (badness 1112) in paragraph at lines 4--10
\T1/phv/m/n/12 (+13) trans-ac-tions present dis-tributed com-mit pro-to-cols th
at lever-age mod-ern

Package natbib Warning: Citation `Lu:2020' on page 140 undefined on input line 
13.


Package natbib Warning: Citation `Ren:2019' on page 140 undefined on input line
 13.


Package natbib Warning: Citation `Le:2019' on page 140 undefined on input line 
13.


Package natbib Warning: Citation `thomson2012calvin' on page 140 undefined on i
nput line 13.


Package natbib Warning: Citation `ren2014evaluation' on page 140 undefined on i
nput line 13.


Package natbib Warning: Citation `lu:2021' on page 140 undefined on input line 
14.


Package natbib Warning: Citation `lu2018star' on page 140 undefined on input li
ne 14.


Package natbib Warning: Citation `Crooks:18' on page 140 undefined on input lin
e 14.


Package natbib Warning: Citation `Marathe:08' on page 140 undefined on input li
ne 22.


Package natbib Warning: Citation `Dice:06' on page 140 undefined on input line 
22.


Package natbib Warning: Citation `Harris:14' on page 140 undefined on input lin
e 22.


Package natbib Warning: Citation `lin2016towards' on page 140 undefined on inpu
t line 22.

[140]

Package natbib Warning: Citation `curino2010schism' on page 141 undefined on in
put line 25.


Package natbib Warning: Citation `Psaroudakis:16' on page 141 undefined on inpu
t line 25.


Package natbib Warning: Citation `abebe2020dynamast' on page 141 undefined on i
nput line 25.


Package natbib Warning: Citation `serafini2016clay' on page 141 undefined on in
put line 25.


Package natbib Warning: Citation `taft2014store' on page 141 undefined on input
 line 25.


Package natbib Warning: Citation `elmore2015squall' on page 141 undefined on in
put line 25.


Package natbib Warning: Citation `lee13asymmetric' on page 141 undefined on inp
ut line 25.


Package natbib Warning: Citation `Rocksteady' on page 141 undefined on input li
ne 25.


Package natbib Warning: Citation `charapko2018adapting' on page 141 undefined o
n input line 26.


Package natbib Warning: Citation `annamalai2018sharding' on page 141 undefined 
on input line 27.


Package natbib Warning: Citation `Ren:2019' on page 141 undefined on input line
 28.


Package natbib Warning: Citation `taft2020cockroachdb' on page 141 undefined on
 input line 29.


Package natbib Warning: Citation `fan2019ocean' on page 141 undefined on input 
line 29.


Package natbib Warning: Citation `zhang2018building' on page 141 undefined on i
nput line 29.


Package natbib Warning: Citation `htm' on page 141 undefined on input line 38.


Package natbib Warning: Citation `munin' on page 141 undefined on input line 43
.


Package natbib Warning: Citation `Stets:1997' on page 141 undefined on input li
ne 43.


Package natbib Warning: Citation `Keleher:1994' on page 141 undefined on input 
line 43.


Package natbib Warning: Citation `Kermarrec:95' on page 141 undefined on input 
line 43.


Package natbib Warning: Citation `yu2018sundial' on page 141 undefined on input
 line 43.


Package natbib Warning: Citation `Cai:2018' on page 141 undefined on input line
 43.


Package natbib Warning: Citation `Qing:21' on page 141 undefined on input line 
43.

) (./Text/4-Zeus/10_conclusion.tex))
Underfull \vbox (badness 10000) has occurred while \output is active [141]
(./Text/0-Preliminaries/Conclusion.tex [142]
Chapter 6.
[143] [144]
Underfull \vbox (badness 1087) has occurred while \output is active [145]
Underfull \vbox (badness 7796) has occurred while \output is active [146]

Package natbib Warning: Citation `Ongaro:2014' on page 147 undefined on input l
ine 493.


Underfull \vbox (badness 10000) has occurred while \output is active [147]

Package natbib Warning: Citation `Istvan:2016' on page 148 undefined on input l
ine 648.


Package natbib Warning: Citation `Li:2016-NoPaxos' on page 148 undefined on inp
ut line 648.


Package natbib Warning: Citation `Jin:2018' on page 148 undefined on input line
 648.


Package natbib Warning: Citation `Dang:2015' on page 148 undefined on input lin
e 648.


Package natbib Warning: Citation `Kogias:20' on page 148 undefined on input lin
e 648.


Package natbib Warning: Citation `Gavrielatos:20' on page 148 undefined on inpu
t line 686.


Package natbib Warning: Citation `Kraska:09' on page 148 undefined on input lin
e 686.


Package natbib Warning: Citation `Li:12' on page 148 undefined on input line 68
6.


Package natbib Warning: Citation `Costan:16' on page 148 undefined on input lin
e 698.


Underfull \vbox (badness 2884) has occurred while \output is active [148]

Package natbib Warning: Citation `Moraru:2013' on page 149 undefined on input l
ine 713.


Package natbib Warning: Citation `Enes:21' on page 149 undefined on input line 
713.


Underfull \hbox (badness 1400) in paragraph at lines 735--753
\T1/phv/m/n/12 (+13) In this dis-ser-ta-tion, we ar-gued that multiprocessor-in
spired in-val-i-dat-ing
[149]) [150] (./Text/Appendixes/appendix1.tex
Appendix A.
(./Text/Appendixes/4_incl_graphics/write_linearization.tex

pdfTeX warning: pdflatex (file ./Text/Appendixes/1_figures/write_linearization.
pdf): PDF inclusion: found PDF version <1.7>, but at most version <1.5> allowed

) [151]
Underfull \vbox (badness 3333) has occurred while \output is active [152 <./Tex
t/Appendixes/1_figures/write_linearization.pdf>]

Package natbib Warning: Citation `Gavrielatos:21Papoc' on page 153 undefined on
 input line 59.

[153]
Underfull \vbox (badness 10000) has occurred while \output is active [154])
[155] (./main.bbl [156]
Underfull \hbox (badness 1383) in paragraph at lines 65--74
[]\T1/phv/m/n/12 (+13) Marcos Aguil-era, Naama Ben-David, Rachid Guer-raoui, Vi
ren-dra
[157] [158] [159]
Underfull \hbox (badness 2478) in paragraph at lines 235--240
\T1/phv/m/n/12 (+13) Re-port MSR-TR-2010-151, Mi-crosoft Re-search, Novem-ber 2
010.

Underfull \hbox (badness 10000) in paragraph at lines 235--240
\T1/phv/m/n/12 (+13) URL [][]$\T1/cmtt/m/n/12 https : / / www . microsoft . com
 / en-[]us / research / publication /

Overfull \hbox (31.09183pt too wide) in paragraph at lines 235--240
\T1/cmtt/m/n/12 virtually-[]synchronous-[]methodology-[]for-[]dynamic-[]service
-[]replication/$[][]\T1/phv/m/n/12 (-13) . 
[160] [161]
Underfull \hbox (badness 6708) in paragraph at lines 403--409
[]\T1/phv/m/n/12 (+13) Kelly Clay.  Ama-zon.com Goes Down, Loses $66,240 Per

Underfull \hbox (badness 10000) in paragraph at lines 403--409
\T1/phv/m/n/12 (+13) Minute.  [][]$\T1/cmtt/m/n/12 https : / / www . forbes . c
om / sites / kellyclay / 2013 / 08 / 19 /

Underfull \hbox (badness 10000) in paragraph at lines 403--409
\T1/cmtt/m/n/12 amazon-[]com-[]goes-[]down-[]loses-[]66240-[]per-[]minute / #4e
849f8b495c$[][]\T1/phv/m/n/12 (+13) ,

Underfull \hbox (badness 2680) in paragraph at lines 453--459
[]\T1/phv/m/n/12 (+13) The Trans-ac-tion Pro-cess-ing Coun-cil.  TPC-C Bench-ma
rk (re-vi-
[162] [163]
Underfull \hbox (badness 1418) in paragraph at lines 549--557
[]\T1/phv/m/n/12 (+13) Dmitry Du-plyakin, Robert Ricci, Alek-sander Mar-icq, Ga
ry Wong,
[164]
Underfull \hbox (badness 1231) in paragraph at lines 632--639
\T1/phv/m/n/12 (+13) and Jef-frey Cox.  Low-margin op-ti-cal net-work-ing at cl
oud scale
[165] [166] [167]
Underfull \hbox (badness 1097) in paragraph at lines 853--860
\T1/phv/m/n/12 (+13) braker.  An eval-u-a-tion of dis-tributed con-cur-rency co
n-trol.  \T1/phv/m/sl/12 (+13) Proc.
[168] [169] [170]
Underfull \hbox (badness 10000) in paragraph at lines 1090--1097
\T1/phv/m/n/12 (+13) URL [][]$\T1/cmtt/m/n/12 https : / / www . microsoft . com
 / en-[]us / research / publication /

Overfull \hbox (26.727pt too wide) in paragraph at lines 1090--1097
\T1/cmtt/m/n/12 rvnf-[]reliable-[]scalable-[]and-[]performant-[]cellular-[]vnfs
-[]in-[]the-[]cloud/$[][]\T1/phv/m/n/12 (-13) . 
[171]
Underfull \hbox (badness 2359) in paragraph at lines 1224--1229
[]\T1/phv/m/n/12 (+13) Leslie Lam-port.  Gen-er-al-ized Con-sen-sus and Paxos. 
 Tech-ni-

Underfull \hbox (badness 3323) in paragraph at lines 1224--1229
\T1/phv/m/n/12 (+13) cal Re-port MSR-TR-2005-33, Mi-crosoft Re-search, March 20
05.

Underfull \hbox (badness 10000) in paragraph at lines 1224--1229
\T1/phv/m/n/12 (+13) URL [][]$\T1/cmtt/m/n/12 https : / / www . microsoft . com
 / en-[]us / research / publication /
[172] [173] [174]
Underfull \hbox (badness 1496) in paragraph at lines 1436--1444
\T1/phv/m/sl/12 (+13) ACM SIG-PLAN Sym-po-sium on Prin-ci-ples and Prac-tice of
 Par-al-
[175]
Underfull \hbox (badness 3679) in paragraph at lines 1462--1468
[]\T1/phv/m/n/12 (+13) Mellanox.  Neo\TS1/phv/m/n/12 (+13) — \T1/phv/m/n/12 (+1
3) host.  [][]$\T1/cmtt/m/n/12 https : / / www . mellanox . com / products /

Underfull \hbox (badness 3668) in paragraph at lines 1462--1468
\T1/cmtt/m/n/12 management-[]software / mellanox-[]neo-[]host$[][]\T1/phv/m/n/1
2 (+13) , 2021.  (Ac-cessed on

Underfull \hbox (badness 1242) in paragraph at lines 1524--1530
\T1/cmr/m/n/12 (+13) 10.2200/S00962ED2V01Y201910CAC049$\T1/phv/m/n/12 (+13) .  
URL [][]$\T1/cmtt/m/n/12 https : / / doi . org / 10 .
[176]
Underfull \hbox (badness 2582) in paragraph at lines 1543--1547
\T1/cmtt/m/n/12 / / tatpbenchmark . sourceforge . net$[][]\T1/phv/m/n/12 (+13) 
, March 2009.  (Ac-cessed on
[177]
Underfull \hbox (badness 3579) in paragraph at lines 1647--1652
[]\T1/phv/m/n/12 (+13) Packet Pro-cess-ing.  DPDK Boosts Packet Pro-cess-ing, P
er-for-
[178]
Underfull \hbox (badness 1997) in paragraph at lines 1703--1709
[]\T1/phv/m/n/12 (+13) Ian Prit-tie.  Win-dows Time Ser-vice | Mi-crosoft Docs.
  [][]$\T1/cmtt/m/n/12 https :

Underfull \hbox (badness 10000) in paragraph at lines 1703--1709
\T1/cmtt/m/n/12 / / docs . microsoft . com / en-[]us / windows-[]server / netwo
rking /
[179] [180]
Underfull \hbox (badness 1259) in paragraph at lines 1888--1893
\T1/phv/m/sl/12 (+13) Par-al-lel and Dis-tributed Sys-tems\T1/phv/m/n/12 (+13) 
, 31(10):2392--2405, 2020.  doi:
[181]
Underfull \hbox (badness 2376) in paragraph at lines 1954--1960
\T1/cmtt/m/n/12 RDMA _ Aware _ Programming _ user _ manual . pdf$[][]\T1/phv/m/
n/12 (+13) , 2015.  (Ac-cessed on
[182] [183])

Package natbib Warning: There were undefined citations.

[184] (./main.aux (./Text/Appendixes/appendix1.aux)

Package natbib Warning: Citation(s) may have changed.
(natbib)                Rerun to get citations correct.

)

LaTeX Warning: Label(s) may have changed. Rerun to get cross-references right.


Package rerunfilecheck Warning: File `main.out' has changed.
(rerunfilecheck)                Rerun to get outlines right
(rerunfilecheck)                or use package `bookmark'.

 )
(see the transcript file for additional information){/usr/local/texlive/2021/te
xmf-dist/fonts/enc/dvips/cm-super/cm-super-t1.enc}{/usr/local/texlive/2021/texm
f-dist/fonts/enc/dvips/base/8r.enc}</usr/local/texlive/2021/texmf-dist/fonts/ty
pe1/public/amsfonts/cm/cmmi10.pfb></usr/local/texlive/2021/texmf-dist/fonts/typ
e1/public/amsfonts/cm/cmmi12.pfb></usr/local/texlive/2021/texmf-dist/fonts/type
1/public/amsfonts/cm/cmr12.pfb></usr/local/texlive/2021/texmf-dist/fonts/type1/
public/amsfonts/cm/cmsy10.pfb></usr/local/texlive/2021/texmf-dist/fonts/type1/p
ublic/amsfonts/cm/cmsy9.pfb></usr/local/texlive/2021/texmf-dist/fonts/type1/pub
lic/cm-super/sfrm1200.pfb></usr/local/texlive/2021/texmf-dist/fonts/type1/publi
c/cm-super/sftt0800.pfb></usr/local/texlive/2021/texmf-dist/fonts/type1/public/
cm-super/sftt1000.pfb></usr/local/texlive/2021/texmf-dist/fonts/type1/public/cm
-super/sftt1095.pfb></usr/local/texlive/2021/texmf-dist/fonts/type1/public/cm-s
uper/sftt1200.pfb></usr/local/texlive/2021/texmf-dist/fonts/type1/urw/helvetic/
uhvb8a.pfb></usr/local/texlive/2021/texmf-dist/fonts/type1/urw/helvetic/uhvbo8a
.pfb></usr/local/texlive/2021/texmf-dist/fonts/type1/urw/helvetic/uhvr8a.pfb></
usr/local/texlive/2021/texmf-dist/fonts/type1/urw/helvetic/uhvro8a.pfb></usr/lo
cal/texlive/2021/texmf-dist/fonts/type1/urw/times/utmb8a.pfb></usr/local/texliv
e/2021/texmf-dist/fonts/type1/urw/times/utmr8a.pfb></usr/local/texlive/2021/tex
mf-dist/fonts/type1/urw/times/utmri8a.pfb></usr/local/texlive/2021/texmf-dist/f
onts/type1/urw/zapfding/uzdr.pfb>
Output written on main.pdf (198 pages, 11208352 bytes).
Transcript written on main.log.
pdflatex main
This is pdfTeX, Version 3.141592653-2.6-1.40.23 (TeX Live 2021) (preloaded format=pdflatex)
 restricted \write18 enabled.
entering extended mode
(./main.tex
LaTeX2e <2021-11-15>
L3 programming layer <2021-11-22> (./infthesis.cls
Document Class: infthesis 2019/11/26 v3.9 School of Informatics Thesis Class
(/usr/local/texlive/2021/texmf-dist/tex/latex/geometry/geometry.sty
(/usr/local/texlive/2021/texmf-dist/tex/latex/graphics/keyval.sty)
(/usr/local/texlive/2021/texmf-dist/tex/generic/iftex/ifvtex.sty
(/usr/local/texlive/2021/texmf-dist/tex/generic/iftex/iftex.sty)))
(/usr/local/texlive/2021/texmf-dist/tex/latex/base/ifthen.sty)
(/usr/local/texlive/2021/texmf-dist/tex/latex/graphics/graphics.sty
(/usr/local/texlive/2021/texmf-dist/tex/latex/graphics/trig.sty)
(/usr/local/texlive/2021/texmf-dist/tex/latex/graphics-cfg/graphics.cfg)
(/usr/local/texlive/2021/texmf-dist/tex/latex/graphics-def/pdftex.def))
(/usr/local/texlive/2021/texmf-dist/tex/latex/tools/xspace.sty) (./eushield.sty
(/usr/local/texlive/2021/texmf-dist/tex/generic/iftex/ifpdf.sty))
(/usr/local/texlive/2021/texmf-dist/tex/latex/base/report.cls
Document Class: report 2021/10/04 v1.4n Standard LaTeX document class
(/usr/local/texlive/2021/texmf-dist/tex/latex/base/size12.clo))
(/usr/local/texlive/2021/texmf-dist/tex/latex/sectsty/sectsty.sty

LaTeX Warning: Command \underbar  has changed.
               Check if current package is valid.


LaTeX Warning: Command \underline  has changed.
               Check if current package is valid.

) (/usr/local/texlive/2021/texmf-dist/tex/latex/caption/caption.sty
(/usr/local/texlive/2021/texmf-dist/tex/latex/caption/caption3.sty)))
(./Tweaks/packages.tex
(/usr/local/texlive/2021/texmf-dist/tex/latex/lipsum/lipsum.sty
(/usr/local/texlive/2021/texmf-dist/tex/latex/l3packages/l3keys2e/l3keys2e.sty
(/usr/local/texlive/2021/texmf-dist/tex/latex/l3kernel/expl3.sty
(/usr/local/texlive/2021/texmf-dist/tex/latex/l3backend/l3backend-pdftex.def)))
(/usr/local/texlive/2021/texmf-dist/tex/latex/lipsum/lipsum.ltd.tex))
(/usr/local/texlive/2021/texmf-dist/tex/latex/natbib/natbib.sty)
(/usr/local/texlive/2021/texmf-dist/tex/latex/enumitem/enumitem.sty)
(/usr/local/texlive/2021/texmf-dist/tex/latex/multirow/multirow.sty)
(/usr/local/texlive/2021/texmf-dist/tex/latex/adjustbox/adjustbox.sty
(/usr/local/texlive/2021/texmf-dist/tex/latex/xkeyval/xkeyval.sty
(/usr/local/texlive/2021/texmf-dist/tex/generic/xkeyval/xkeyval.tex
(/usr/local/texlive/2021/texmf-dist/tex/generic/xkeyval/xkvutils.tex)))
(/usr/local/texlive/2021/texmf-dist/tex/latex/adjustbox/adjcalc.sty)
(/usr/local/texlive/2021/texmf-dist/tex/latex/adjustbox/trimclip.sty
(/usr/local/texlive/2021/texmf-dist/tex/latex/graphics/graphicx.sty)
(/usr/local/texlive/2021/texmf-dist/tex/latex/collectbox/collectbox.sty)
(/usr/local/texlive/2021/texmf-dist/tex/latex/adjustbox/tc-pdftex.def))
(/usr/local/texlive/2021/texmf-dist/tex/latex/ifoddpage/ifoddpage.sty)
(/usr/local/texlive/2021/texmf-dist/tex/latex/varwidth/varwidth.sty))
(/usr/local/texlive/2021/texmf-dist/tex/latex/caption/subcaption.sty)
(/usr/local/texlive/2021/texmf-dist/tex/latex/xcolor/xcolor.sty
(/usr/local/texlive/2021/texmf-dist/tex/latex/graphics-cfg/color.cfg))
(/usr/local/texlive/2021/texmf-dist/tex/latex/colortbl/colortbl.sty
(/usr/local/texlive/2021/texmf-dist/tex/latex/tools/array.sty))
(/usr/local/texlive/2021/texmf-dist/tex/latex/tools/tabularx.sty)
(/usr/local/texlive/2021/texmf-dist/tex/latex/pgf/frontendlayer/tikz.sty
(/usr/local/texlive/2021/texmf-dist/tex/latex/pgf/basiclayer/pgf.sty
(/usr/local/texlive/2021/texmf-dist/tex/latex/pgf/utilities/pgfrcs.sty
(/usr/local/texlive/2021/texmf-dist/tex/generic/pgf/utilities/pgfutil-common.te
x
(/usr/local/texlive/2021/texmf-dist/tex/generic/pgf/utilities/pgfutil-common-li
sts.tex))
(/usr/local/texlive/2021/texmf-dist/tex/generic/pgf/utilities/pgfutil-latex.def
) (/usr/local/texlive/2021/texmf-dist/tex/generic/pgf/utilities/pgfrcs.code.tex
(/usr/local/texlive/2021/texmf-dist/tex/generic/pgf/pgf.revision.tex)))
(/usr/local/texlive/2021/texmf-dist/tex/latex/pgf/basiclayer/pgfcore.sty
(/usr/local/texlive/2021/texmf-dist/tex/latex/pgf/systemlayer/pgfsys.sty
(/usr/local/texlive/2021/texmf-dist/tex/generic/pgf/systemlayer/pgfsys.code.tex
(/usr/local/texlive/2021/texmf-dist/tex/generic/pgf/utilities/pgfkeys.code.tex
(/usr/local/texlive/2021/texmf-dist/tex/generic/pgf/utilities/pgfkeysfiltered.c
ode.tex))
(/usr/local/texlive/2021/texmf-dist/tex/generic/pgf/systemlayer/pgf.cfg)
(/usr/local/texlive/2021/texmf-dist/tex/generic/pgf/systemlayer/pgfsys-pdftex.d
ef
(/usr/local/texlive/2021/texmf-dist/tex/generic/pgf/systemlayer/pgfsys-common-p
df.def)))
(/usr/local/texlive/2021/texmf-dist/tex/generic/pgf/systemlayer/pgfsyssoftpath.
code.tex)
(/usr/local/texlive/2021/texmf-dist/tex/generic/pgf/systemlayer/pgfsysprotocol.
code.tex))
(/usr/local/texlive/2021/texmf-dist/tex/generic/pgf/basiclayer/pgfcore.code.tex
(/usr/local/texlive/2021/texmf-dist/tex/generic/pgf/math/pgfmath.code.tex
(/usr/local/texlive/2021/texmf-dist/tex/generic/pgf/math/pgfmathcalc.code.tex
(/usr/local/texlive/2021/texmf-dist/tex/generic/pgf/math/pgfmathutil.code.tex)
(/usr/local/texlive/2021/texmf-dist/tex/generic/pgf/math/pgfmathparser.code.tex
)
(/usr/local/texlive/2021/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.code.
tex
(/usr/local/texlive/2021/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.basic
.code.tex)
(/usr/local/texlive/2021/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.trigo
nometric.code.tex)
(/usr/local/texlive/2021/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.rando
m.code.tex)
(/usr/local/texlive/2021/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.compa
rison.code.tex)
(/usr/local/texlive/2021/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.base.
code.tex)
(/usr/local/texlive/2021/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.round
.code.tex)
(/usr/local/texlive/2021/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.misc.
code.tex)
(/usr/local/texlive/2021/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.integ
erarithmetics.code.tex)))
(/usr/local/texlive/2021/texmf-dist/tex/generic/pgf/math/pgfmathfloat.code.tex)
) (/usr/local/texlive/2021/texmf-dist/tex/generic/pgf/math/pgfint.code.tex)
(/usr/local/texlive/2021/texmf-dist/tex/generic/pgf/basiclayer/pgfcorepoints.co
de.tex)
(/usr/local/texlive/2021/texmf-dist/tex/generic/pgf/basiclayer/pgfcorepathconst
ruct.code.tex)
(/usr/local/texlive/2021/texmf-dist/tex/generic/pgf/basiclayer/pgfcorepathusage
.code.tex)
(/usr/local/texlive/2021/texmf-dist/tex/generic/pgf/basiclayer/pgfcorescopes.co
de.tex)
(/usr/local/texlive/2021/texmf-dist/tex/generic/pgf/basiclayer/pgfcoregraphicst
ate.code.tex)
(/usr/local/texlive/2021/texmf-dist/tex/generic/pgf/basiclayer/pgfcoretransform
ations.code.tex)
(/usr/local/texlive/2021/texmf-dist/tex/generic/pgf/basiclayer/pgfcorequick.cod
e.tex)
(/usr/local/texlive/2021/texmf-dist/tex/generic/pgf/basiclayer/pgfcoreobjects.c
ode.tex)
(/usr/local/texlive/2021/texmf-dist/tex/generic/pgf/basiclayer/pgfcorepathproce
ssing.code.tex)
(/usr/local/texlive/2021/texmf-dist/tex/generic/pgf/basiclayer/pgfcorearrows.co
de.tex)
(/usr/local/texlive/2021/texmf-dist/tex/generic/pgf/basiclayer/pgfcoreshade.cod
e.tex)
(/usr/local/texlive/2021/texmf-dist/tex/generic/pgf/basiclayer/pgfcoreimage.cod
e.tex
(/usr/local/texlive/2021/texmf-dist/tex/generic/pgf/basiclayer/pgfcoreexternal.
code.tex))
(/usr/local/texlive/2021/texmf-dist/tex/generic/pgf/basiclayer/pgfcorelayers.co
de.tex)
(/usr/local/texlive/2021/texmf-dist/tex/generic/pgf/basiclayer/pgfcoretranspare
ncy.code.tex)
(/usr/local/texlive/2021/texmf-dist/tex/generic/pgf/basiclayer/pgfcorepatterns.
code.tex)
(/usr/local/texlive/2021/texmf-dist/tex/generic/pgf/basiclayer/pgfcorerdf.code.
tex)))
(/usr/local/texlive/2021/texmf-dist/tex/generic/pgf/modules/pgfmoduleshapes.cod
e.tex)
(/usr/local/texlive/2021/texmf-dist/tex/generic/pgf/modules/pgfmoduleplot.code.
tex)
(/usr/local/texlive/2021/texmf-dist/tex/latex/pgf/compatibility/pgfcomp-version
-0-65.sty)
(/usr/local/texlive/2021/texmf-dist/tex/latex/pgf/compatibility/pgfcomp-version
-1-18.sty))
(/usr/local/texlive/2021/texmf-dist/tex/latex/pgf/utilities/pgffor.sty
(/usr/local/texlive/2021/texmf-dist/tex/latex/pgf/utilities/pgfkeys.sty
(/usr/local/texlive/2021/texmf-dist/tex/generic/pgf/utilities/pgfkeys.code.tex)
) (/usr/local/texlive/2021/texmf-dist/tex/latex/pgf/math/pgfmath.sty
(/usr/local/texlive/2021/texmf-dist/tex/generic/pgf/math/pgfmath.code.tex))
(/usr/local/texlive/2021/texmf-dist/tex/generic/pgf/utilities/pgffor.code.tex
(/usr/local/texlive/2021/texmf-dist/tex/generic/pgf/math/pgfmath.code.tex)))
(/usr/local/texlive/2021/texmf-dist/tex/generic/pgf/frontendlayer/tikz/tikz.cod
e.tex
(/usr/local/texlive/2021/texmf-dist/tex/generic/pgf/libraries/pgflibraryplothan
dlers.code.tex)
(/usr/local/texlive/2021/texmf-dist/tex/generic/pgf/modules/pgfmodulematrix.cod
e.tex)
(/usr/local/texlive/2021/texmf-dist/tex/generic/pgf/frontendlayer/tikz/librarie
s/tikzlibrarytopaths.code.tex)))
(/usr/local/texlive/2021/texmf-dist/tex/latex/placeins/placeins.sty)
(/usr/local/texlive/2021/texmf-dist/tex/latex/psnfss/pifont.sty
(/usr/local/texlive/2021/texmf-dist/tex/latex/psnfss/upzd.fd)
(/usr/local/texlive/2021/texmf-dist/tex/latex/psnfss/upsy.fd))
(/usr/local/texlive/2021/texmf-dist/tex/latex/epigraph/epigraph.sty
(/usr/local/texlive/2021/texmf-dist/tex/latex/nextpage/nextpage.sty))
(/usr/local/texlive/2021/texmf-dist/tex/latex/amscls/amsthm.sty)
(/usr/local/texlive/2021/texmf-dist/tex/latex/psnfss/helvet.sty)
(/usr/local/texlive/2021/texmf-dist/tex/latex/base/fontenc.sty
(/usr/local/texlive/2021/texmf-dist/tex/latex/psnfss/t1phv.fd))
(/usr/local/texlive/2021/texmf-dist/tex/latex/mathastext/mathastext.sty
** ! and ?
** punctuation: , . : ; and \colon
** + and =
** adding = ; and + to \nfss@catcodes
** parentheses ( ) [ ] and slash /
** alldelims: < > \backslash \setminus | \vert \mid \{ and \}
** \# \mathdollar \% \& 
** \imath and \jmath 
** Latin letters in the normal (resp. bold) math versions are now
** set up to use the fonts T1/phv/m(b)/n
** Other characters (digits, ...) and \log-like names will be
** typeset with the n shape.
** \hbar
** minus as endash
** \HUGE has been (re)-defined.
** mathastext has declared larger sizes for subscripts.
** To keep LaTeX defaults, use option `defaultmathsizes'.
)
** Latin letters in the normal (resp. bold) math versions are now
** set up to use the fonts T1/cmtt/m(b)/n
** Other characters (digits, ...) and \log-like names will be
** typeset with the n shape.
** \hbar
** minus as endash
(/usr/local/texlive/2021/texmf-dist/tex/latex/hyperref/hyperref.sty
(/usr/local/texlive/2021/texmf-dist/tex/generic/ltxcmds/ltxcmds.sty)
(/usr/local/texlive/2021/texmf-dist/tex/generic/pdftexcmds/pdftexcmds.sty
(/usr/local/texlive/2021/texmf-dist/tex/generic/infwarerr/infwarerr.sty))
(/usr/local/texlive/2021/texmf-dist/tex/generic/kvsetkeys/kvsetkeys.sty)
(/usr/local/texlive/2021/texmf-dist/tex/generic/kvdefinekeys/kvdefinekeys.sty)
(/usr/local/texlive/2021/texmf-dist/tex/generic/pdfescape/pdfescape.sty)
(/usr/local/texlive/2021/texmf-dist/tex/latex/hycolor/hycolor.sty)
(/usr/local/texlive/2021/texmf-dist/tex/latex/letltxmacro/letltxmacro.sty)
(/usr/local/texlive/2021/texmf-dist/tex/latex/auxhook/auxhook.sty)
(/usr/local/texlive/2021/texmf-dist/tex/latex/kvoptions/kvoptions.sty)
(/usr/local/texlive/2021/texmf-dist/tex/latex/hyperref/pd1enc.def)
(/usr/local/texlive/2021/texmf-dist/tex/latex/hyperref/hyperref-langpatches.def
) (/usr/local/texlive/2021/texmf-dist/tex/generic/intcalc/intcalc.sty)
(/usr/local/texlive/2021/texmf-dist/tex/generic/etexcmds/etexcmds.sty)
(/usr/local/texlive/2021/texmf-dist/tex/latex/hyperref/puenc.def)
(/usr/local/texlive/2021/texmf-dist/tex/latex/url/url.sty)
(/usr/local/texlive/2021/texmf-dist/tex/generic/bitset/bitset.sty
(/usr/local/texlive/2021/texmf-dist/tex/generic/bigintcalc/bigintcalc.sty))
(/usr/local/texlive/2021/texmf-dist/tex/latex/base/atbegshi-ltx.sty))
(/usr/local/texlive/2021/texmf-dist/tex/latex/hyperref/hpdftex.def
(/usr/local/texlive/2021/texmf-dist/tex/latex/base/atveryend-ltx.sty)
(/usr/local/texlive/2021/texmf-dist/tex/latex/rerunfilecheck/rerunfilecheck.sty

(/usr/local/texlive/2021/texmf-dist/tex/generic/uniquecounter/uniquecounter.sty
))) (/usr/local/texlive/2021/texmf-dist/tex/latex/cleveref/cleveref.sty)
(/usr/local/texlive/2021/texmf-dist/tex/latex/bclogo/bclogo.sty
(/usr/local/texlive/2021/texmf-dist/tex/latex/mdframed/mdframed.sty
(/usr/local/texlive/2021/texmf-dist/tex/latex/l3packages/xparse/xparse.sty)
(/usr/local/texlive/2021/texmf-dist/tex/latex/etoolbox/etoolbox.sty)
(/usr/local/texlive/2021/texmf-dist/tex/latex/zref/zref-abspage.sty
(/usr/local/texlive/2021/texmf-dist/tex/latex/zref/zref-base.sty))
(/usr/local/texlive/2021/texmf-dist/tex/latex/needspace/needspace.sty)
(/usr/local/texlive/2021/texmf-dist/tex/latex/mdframed/md-frame-1.mdf))
(/usr/local/texlive/2021/texmf-dist/tex/generic/pgf/frontendlayer/tikz/librarie
s/tikzlibraryshadows.code.tex
(/usr/local/texlive/2021/texmf-dist/tex/generic/pgf/frontendlayer/tikz/librarie
s/tikzlibraryfadings.code.tex
(/usr/local/texlive/2021/texmf-dist/tex/generic/pgf/libraries/pgflibraryfadings
.code.tex)))
(/usr/local/texlive/2021/texmf-dist/tex/generic/pgf/frontendlayer/tikz/librarie
s/tikzlibrarydecorations.pathmorphing.code.tex
(/usr/local/texlive/2021/texmf-dist/tex/generic/pgf/frontendlayer/tikz/librarie
s/tikzlibrarydecorations.code.tex
(/usr/local/texlive/2021/texmf-dist/tex/generic/pgf/modules/pgfmoduledecoration
s.code.tex))
(/usr/local/texlive/2021/texmf-dist/tex/generic/pgf/libraries/decorations/pgfli
brarydecorations.pathmorphing.code.tex)))
(/usr/local/texlive/2021/texmf-dist/tex/latex/tcolorbox/tcolorbox.sty
(/usr/local/texlive/2021/texmf-dist/tex/latex/tools/verbatim.sty)
(/usr/local/texlive/2021/texmf-dist/tex/latex/environ/environ.sty
(/usr/local/texlive/2021/texmf-dist/tex/latex/trimspaces/trimspaces.sty)))
(/usr/local/texlive/2021/texmf-dist/tex/latex/tcolorbox/tcbskins.code.tex
Library (tcolorbox): 'tcbskins.code.tex' version '4.51'

(/usr/local/texlive/2021/texmf-dist/tex/latex/tcolorbox/tcbskinsjigsaw.code.tex
Library (tcolorbox): 'tcbskinsjigsaw.code.tex' version '4.51'
)) (/usr/local/texlive/2021/texmf-dist/tex/latex/marvosym/marvosym.sty)
(/usr/local/texlive/2021/texmf-dist/tex/latex/eso-pic/eso-pic.sty)
(/usr/local/texlive/2021/texmf-dist/tex/latex/pagecolor/pagecolor.sty
(/usr/local/texlive/2021/texmf-dist/tex/generic/iftex/ifluatex.sty))
(/usr/local/texlive/2021/texmf-dist/tex/latex/quotchap/quotchap.sty)
(/usr/local/texlive/2021/texmf-dist/tex/latex/fancyhdr/fancyhdr.sty)
(/usr/local/texlive/2021/texmf-dist/tex/latex/titlesec/titlesec.sty)
(/usr/local/texlive/2021/texmf-dist/tex/generic/pgf/frontendlayer/tikz/librarie
s/tikzlibraryshapes.code.tex
(/usr/local/texlive/2021/texmf-dist/tex/generic/pgf/frontendlayer/tikz/librarie
s/tikzlibraryshapes.geometric.code.tex
(/usr/local/texlive/2021/texmf-dist/tex/generic/pgf/libraries/shapes/pgflibrary
shapes.geometric.code.tex))
(/usr/local/texlive/2021/texmf-dist/tex/generic/pgf/frontendlayer/tikz/librarie
s/tikzlibraryshapes.misc.code.tex
(/usr/local/texlive/2021/texmf-dist/tex/generic/pgf/libraries/shapes/pgflibrary
shapes.misc.code.tex))
(/usr/local/texlive/2021/texmf-dist/tex/generic/pgf/frontendlayer/tikz/librarie
s/tikzlibraryshapes.symbols.code.tex
(/usr/local/texlive/2021/texmf-dist/tex/generic/pgf/libraries/shapes/pgflibrary
shapes.symbols.code.tex))
(/usr/local/texlive/2021/texmf-dist/tex/generic/pgf/frontendlayer/tikz/librarie
s/tikzlibraryshapes.arrows.code.tex
(/usr/local/texlive/2021/texmf-dist/tex/generic/pgf/libraries/shapes/pgflibrary
shapes.arrows.code.tex))
(/usr/local/texlive/2021/texmf-dist/tex/generic/pgf/frontendlayer/tikz/librarie
s/tikzlibraryshapes.callouts.code.tex
(/usr/local/texlive/2021/texmf-dist/tex/generic/pgf/libraries/shapes/pgflibrary
shapes.callouts.code.tex))
(/usr/local/texlive/2021/texmf-dist/tex/generic/pgf/frontendlayer/tikz/librarie
s/tikzlibraryshapes.multipart.code.tex
(/usr/local/texlive/2021/texmf-dist/tex/generic/pgf/libraries/shapes/pgflibrary
shapes.multipart.code.tex)))
(/usr/local/texlive/2021/texmf-dist/tex/generic/pgf/frontendlayer/tikz/librarie
s/tikzlibraryarrows.code.tex
(/usr/local/texlive/2021/texmf-dist/tex/generic/pgf/libraries/pgflibraryarrows.
code.tex))
(/usr/local/texlive/2021/texmf-dist/tex/generic/pgf/frontendlayer/tikz/librarie
s/tikzlibrarydecorations.pathreplacing.code.tex
(/usr/local/texlive/2021/texmf-dist/tex/generic/pgf/libraries/decorations/pgfli
brarydecorations.pathreplacing.code.tex))
(/usr/local/texlive/2021/texmf-dist/tex/latex/base/inputenc.sty)
(/usr/local/texlive/2021/texmf-dist/tex/latex/greek-fontenc/alphabeta.sty
(/usr/local/texlive/2021/texmf-dist/tex/latex/greek-fontenc/textalpha.sty
(/usr/local/texlive/2021/texmf-dist/tex/latex/greek-fontenc/lgrenc.def
(/usr/local/texlive/2021/texmf-dist/tex/latex/greek-inputenc/lgrenc.dfu)
(/usr/local/texlive/2021/texmf-dist/tex/latex/greek-fontenc/greek-fontenc.def))
)) (/usr/local/texlive/2021/texmf-dist/tex/latex/microtype/microtype.sty
(/usr/local/texlive/2021/texmf-dist/tex/latex/microtype/microtype-pdftex.def)
(/usr/local/texlive/2021/texmf-dist/tex/latex/microtype/microtype.cfg))
(/usr/local/texlive/2021/texmf-dist/tex/latex/fontawesome5/fontawesome5.sty
(/usr/local/texlive/2021/texmf-dist/tex/latex/fontawesome5/fontawesome5-generic
-helper.sty
(/usr/local/texlive/2021/texmf-dist/tex/latex/fontawesome5/fontawesome5-mapping
.def))) (/usr/local/texlive/2021/texmf-dist/tex/generic/ulem/ulem.sty)
(/usr/local/texlive/2021/texmf-dist/tex/latex/xpatch/xpatch.sty)
(/usr/local/texlive/2021/texmf-dist/tex/latex/mfirstuc/mfirstuc.sty)
(/usr/local/texlive/2021/texmf-dist/tex/latex/listings/listings.sty
(/usr/local/texlive/2021/texmf-dist/tex/latex/listings/lstmisc.sty)
(/usr/local/texlive/2021/texmf-dist/tex/latex/listings/listings.cfg)))
(./Tweaks/macros_n_comments.tex) (./Text/0-Preface/abstract.tex) (./main.aux
(./Text/Appendixes/appendix1.aux))
(/usr/local/texlive/2021/texmf-dist/tex/latex/cbfonts-fd/lgrcmr.fd)
*geometry* driver: auto-detecting
*geometry* detected driver: pdftex
(/usr/local/texlive/2021/texmf-dist/tex/context/base/mkii/supp-pdf.mkii
[Loading MPS to PDF converter (version 2006.09.02).]
) (/usr/local/texlive/2021/texmf-dist/tex/latex/epstopdf-pkg/epstopdf-base.sty
(/usr/local/texlive/2021/texmf-dist/tex/latex/latexconfig/epstopdf-sys.cfg))
(/usr/local/texlive/2021/texmf-dist/tex/latex/hyperref/nameref.sty
(/usr/local/texlive/2021/texmf-dist/tex/latex/refcount/refcount.sty)
(/usr/local/texlive/2021/texmf-dist/tex/generic/gettitlestring/gettitlestring.s
ty)) (./main.out) (./main.out)
(/usr/local/texlive/2021/texmf-dist/tex/latex/greek-fontenc/puenc-greek.def
(/usr/local/texlive/2021/texmf-dist/tex/latex/greek-fontenc/greek-fontenc.def))
 (/usr/local/texlive/2021/texmf-dist/tex/latex/greek-fontenc/alphabeta-lgr.def)

Package infthesis Warning: No institute specified for research degree on input 
line 158.

[1{/usr/local/texlive/2021/texmf-var/fonts/map/pdftex/updmap/pdftex.map} <./Vis
uals/Logos/eushield-fullcolour.pdf>] [2] (./inj_to_inf.tex
(./Text/0-Preface/dedication.tex
(/usr/local/texlive/2021/texmf-dist/tex/latex/psnfss/t1ptm.fd)
(/usr/local/texlive/2021/texmf-dist/tex/latex/microtype/mt-ptm.cfg)) [3]
(./Text/0-Preface/acknowledgements.tex [4] [5]) (./Text/0-Preface/lay.tex
[6])) [7] (./Text/0-Preface/papersdecl.tex
(/usr/local/texlive/2021/texmf-dist/tex/latex/microtype/mt-cmr.cfg)
(/usr/local/texlive/2021/texmf-dist/tex/latex/base/t1cmtt.fd)
Underfull \hbox (badness 10000) in paragraph at lines 78--78


Overfull \hbox (6.27364pt too wide) in paragraph at lines 78--78
\T1/phv/m/n/12 (-13) sis, [] 
[8]) (/usr/local/texlive/2021/texmf-dist/tex/latex/psnfss/t1pbk.fd) (./main.toc
[9]
Overfull \hbox (1.29773pt too wide) detected at line 73
 [][][]\T1/phv/m/n/11 100[][]
[10]
Overfull \hbox (1.29773pt too wide) detected at line 75
 [][][]\T1/phv/m/n/11 103[][]

Overfull \hbox (1.29773pt too wide) detected at line 76
 [][][]\T1/phv/m/n/11 106[][]

Overfull \hbox (1.29773pt too wide) detected at line 77
 [][][]\T1/phv/m/n/11 107[][]

Overfull \hbox (1.29773pt too wide) detected at line 78
 [][][]\T1/phv/m/n/11 108[][]

Overfull \hbox (1.29773pt too wide) detected at line 79
 [][][]\T1/phv/m/n/11 110[][]

Overfull \hbox (1.29773pt too wide) detected at line 80
 [][][]\T1/phv/m/n/11 110[][]

Overfull \hbox (1.29773pt too wide) detected at line 81
 [][][]\T1/phv/m/n/11 111[][]

Overfull \hbox (1.29773pt too wide) detected at line 82
 [][][]\T1/phv/m/n/11 114[][]

Overfull \hbox (1.29773pt too wide) detected at line 83
 [][][]\T1/phv/m/n/11 115[][]

Overfull \hbox (1.29773pt too wide) detected at line 84
 [][][]\T1/phv/m/n/11 118[][]

Overfull \hbox (1.29773pt too wide) detected at line 85
 [][][]\T1/phv/m/n/11 119[][]

Overfull \hbox (1.29773pt too wide) detected at line 86
 [][][]\T1/phv/m/n/11 119[][]

Overfull \hbox (1.29773pt too wide) detected at line 87
 [][][]\T1/phv/m/n/11 122[][]

Overfull \hbox (1.29773pt too wide) detected at line 88
 [][][]\T1/phv/m/n/11 123[][]

Overfull \hbox (1.29773pt too wide) detected at line 89
 [][][]\T1/phv/m/n/11 124[][]

Overfull \hbox (1.29773pt too wide) detected at line 90
 [][][]\T1/phv/m/n/11 124[][]

Overfull \hbox (1.29773pt too wide) detected at line 91
 [][][]\T1/phv/m/n/11 125[][]

Overfull \hbox (1.29773pt too wide) detected at line 92
 [][][]\T1/phv/m/n/11 127[][]

Overfull \hbox (1.29773pt too wide) detected at line 93
 [][][]\T1/phv/m/n/11 128[][]

Overfull \hbox (1.29773pt too wide) detected at line 94
 [][][]\T1/phv/m/n/11 131[][]

Overfull \hbox (1.29773pt too wide) detected at line 95
 [][][]\T1/phv/m/n/11 132[][]

Overfull \hbox (1.29773pt too wide) detected at line 96
 [][][]\T1/phv/m/n/11 133[][]

Overfull \hbox (1.29773pt too wide) detected at line 97
 [][][]\T1/phv/m/n/11 134[][]

Overfull \hbox (1.29773pt too wide) detected at line 98
 [][][]\T1/phv/m/n/11 136[][]

Overfull \hbox (1.29773pt too wide) detected at line 99
 [][][]\T1/phv/m/n/11 140[][]

Overfull \hbox (1.29773pt too wide) detected at line 100
 [][][]\T1/phv/m/n/11 142[][]

Overfull \hbox (1.29773pt too wide) detected at line 102
 [][][]\T1/phv/m/n/11 143[][]

Overfull \hbox (1.29773pt too wide) detected at line 103
 [][][]\T1/phv/m/n/11 146[][]

Overfull \hbox (1.29773pt too wide) detected at line 104
 [][][]\T1/phv/m/n/11 146[][]

Overfull \hbox (1.29773pt too wide) detected at line 105
 [][][]\T1/phv/m/n/11 148[][]

Overfull \hbox (1.29773pt too wide) detected at line 106
 [][][]\T1/phv/m/n/11 149[][]
)
Underfull \vbox (badness 10000) has occurred while \output is active [11]
(./main.lof
Overfull \hbox (1.29773pt too wide) detected at line 39
 [][][]\T1/phv/m/n/11 112[][]

Underfull \vbox (badness 4366) has occurred while \output is active [12]
Overfull \hbox (1.29773pt too wide) detected at line 40
 [][][]\T1/phv/m/n/11 114[][]

Overfull \hbox (1.29773pt too wide) detected at line 41
 [][][]\T1/phv/m/n/11 117[][]

Overfull \hbox (1.29773pt too wide) detected at line 42
 [][][]\T1/phv/m/n/11 120[][]

Overfull \hbox (1.29773pt too wide) detected at line 43
 [][][]\T1/phv/m/n/11 121[][]

Overfull \hbox (1.29773pt too wide) detected at line 44
 [][][]\T1/phv/m/n/11 123[][]

Overfull \hbox (1.29773pt too wide) detected at line 45
 [][][]\T1/phv/m/n/11 128[][]

Overfull \hbox (1.29773pt too wide) detected at line 46
 [][][]\T1/phv/m/n/11 131[][]

Overfull \hbox (1.29773pt too wide) detected at line 47
 [][][]\T1/phv/m/n/11 132[][]

Overfull \hbox (1.29773pt too wide) detected at line 48
 [][][]\T1/phv/m/n/11 133[][]

Overfull \hbox (1.29773pt too wide) detected at line 49
 [][][]\T1/phv/m/n/11 134[][]

Overfull \hbox (1.29773pt too wide) detected at line 50
 [][][]\T1/phv/m/n/11 135[][]

Overfull \hbox (1.29773pt too wide) detected at line 51
 [][][]\T1/phv/m/n/11 136[][]

Overfull \hbox (1.29773pt too wide) detected at line 52
 [][][]\T1/phv/m/n/11 137[][]

Overfull \hbox (1.29773pt too wide) detected at line 53
 [][][]\T1/phv/m/n/11 138[][]

Overfull \hbox (1.29773pt too wide) detected at line 54
 [][][]\T1/phv/m/n/11 139[][]

Overfull \hbox (1.29773pt too wide) detected at line 57
 [][][]\T1/phv/m/n/11 152[][]
) (./main.lot
Overfull \hbox (1.29773pt too wide) detected at line 11
 [][][]\T1/phv/m/n/11 115[][]

Overfull \hbox (1.29773pt too wide) detected at line 12
 [][][]\T1/phv/m/n/11 130[][]
) [13] [14] (./Text/0-Preliminaries/Intro.tex
Chapter 1.
[1] [2]
Overfull \hbox (2.82787pt too wide) in paragraph at lines 318--338
\T1/phv/m/n/12 (-13) trans-ac-tional mem-ory is also not re-silient to faults, 
[] 

Underfull \vbox (badness 10000) has occurred while \output is active [3]
(./Text/0-Preliminaries/Misc/Fig_motivation.tex

pdfTeX warning: pdflatex (file ./Text/0-Preliminaries/Figures/Motivation.pdf): 
PDF inclusion: found PDF version <1.7>, but at most version <1.5> allowed
)
Underfull \vbox (badness 10000) has occurred while \output is active [4 <./Text
/0-Preliminaries/Figures/Motivation.pdf>]
Underfull \hbox (badness 10000) in paragraph at lines 603--603

(./Text/0-Preliminaries/Misc/Tab_motivation.tex
Overfull \hbox (4.85872pt too wide) in paragraph at lines 36--36
[][]\T1/phv/b/n/12 (-13) Table 1.1[][] []|[]| 
)
Overfull \hbox (2.06905pt too wide) in paragraph at lines 826--826
[][][][]\T1/phv/m/n/10 (-13) .| 
[5] [6] [7] (./Text/0-Preliminaries/Misc/Tab_links.tex))
(./Text/0-Preliminaries/Background.tex [8]
Chapter 2.
[9] [10] (./Text/0-Preliminaries/Misc/Fig_ops_n_example.tex

pdfTeX warning: pdflatex (file ./Text/0-Preliminaries/Figures/ops-n-example.pdf
): PDF inclusion: found PDF version <1.7>, but at most version <1.5> allowed
) [11 <./Text/0-Preliminaries/Figures/ops-n-example.pdf>] [12]
(./Text/0-Preliminaries/Misc/Fig_consistency.tex

pdfTeX warning: pdflatex (file ./Text/0-Preliminaries/Figures/Consistency.pdf):
 PDF inclusion: found PDF version <1.7>, but at most version <1.5> allowed
)
Underfull \vbox (badness 10000) has occurred while \output is active [13 <./Tex
t/0-Preliminaries/Figures/Consistency.pdf>] [14] [15]
(./Text/0-Preliminaries/Misc/Tab_reads_writes.tex)
Underfull \vbox (badness 10000) has occurred while \output is active [16]
[17]
Underfull \vbox (badness 10000) has occurred while \output is active [18]
Overfull \hbox (1.27756pt too wide) in paragraph at lines 797--808
[]\T1/phv/m/n/12 (-13) Although ex-ist-ing membership-based pro-to-cols max-i-m
ize per-for-mance on reads,

Underfull \vbox (badness 10000) has occurred while \output is active [19]
[20]
Underfull \vbox (badness 2698) has occurred while \output is active [21]
Underfull \vbox (badness 10000) has occurred while \output is active [22])
(./Text/1-ccKVS/chapter.tex [23] [24]
Chapter 3.
(./Text/1-ccKVS/1-Introduction.tex [25]
Underfull \vbox (badness 10000) has occurred while \output is active [26])
(./Text/1-ccKVS/1.5-Contributions.tex) (./Text/1-ccKVS/2-Motivation.tex
Underfull \vbox (badness 10000) has occurred while \output is active [27]
[28 <./Text/1-ccKVS/Figures/sorted_server_load.pdf>]
(./Text/1-ccKVS/Miscellaneous/Fig_related_work.tex

pdfTeX warning: pdflatex (file ./Text/1-ccKVS/Figures/ccKVS-design-space.pdf): 
PDF inclusion: found PDF version <1.7>, but at most version <1.5> allowed
) [29 <./Text/1-ccKVS/Figures/ccKVS-design-space.pdf>]
Underfull \vbox (badness 10000) has occurred while \output is active [30])
(./Text/1-ccKVS/3-Case.tex [31]) (./Text/1-ccKVS/4-Cache.tex
Underfull \vbox (badness 10000) has occurred while \output is active [32]
Underfull \vbox (badness 4416) has occurred while \output is active [33 <./Text
/1-ccKVS/Figures/hit_rate.pdf>]
Overfull \hbox (7.0391pt too wide) in paragraph at lines 33--41
[]\T1/phv/m/n/12 (-13) Conveniently, be-cause sym-met-ric caching ex-poses a []
 ab-strac-tion, whereby

Underfull \vbox (badness 10000) has occurred while \output is active [34])
(./Text/1-ccKVS/5-Protocols.tex [35]
(./Text/1-ccKVS/Miscellaneous/Fig_protocols.tex

pdfTeX warning: pdflatex (file ./Text/1-ccKVS/Figures/cckvs-global-order.pdf): 
PDF inclusion: found PDF version <1.7>, but at most version <1.5> allowed
) (./Text/1-ccKVS/Miscellaneous/Fig_consistency_actions.tex

pdfTeX warning: pdflatex (file ./Text/1-ccKVS/Figures/Galene-actions.pdf): PDF 
inclusion: found PDF version <1.7>, but at most version <1.5> allowed
) [36 <./Text/1-ccKVS/Figures/cckvs-global-order.pdf>]
(./Text/1-ccKVS/Miscellaneous/Fig_Galene_meta.tex

pdfTeX warning: pdflatex (file ./Text/1-ccKVS/Figures/Galene-meta.pdf): PDF inc
lusion: found PDF version <1.7>, but at most version <1.5> allowed
) [37 <./Text/1-ccKVS/Figures/Galene-actions.pdf>]
(./Text/1-ccKVS/5.5-Non-blocking-Protocol.tex
(/usr/local/texlive/2021/texmf-dist/tex/latex/psnfss/ts1phv.fd) [38 <./Text/1-c
cKVS/Figures/Galene-meta.pdf>] [39]
(./Text/1-ccKVS/Miscellaneous/Fig_Galene_example.tex

pdfTeX warning: pdflatex (file ./Text/1-ccKVS/Figures/Galene-example.pdf): PDF 
inclusion: found PDF version <1.7>, but at most version <1.5> allowed
) [40 <./Text/1-ccKVS/Figures/Galene-example.pdf>]))
(./Text/1-ccKVS/6-Design.tex [41] [42] [43]
Underfull \vbox (badness 10000) has occurred while \output is active [44]
[45] [46]) (./Text/1-ccKVS/7-Methodology.tex [47] [48])
(./Text/1-ccKVS/8-Evaluation.tex [49]
Underfull \vbox (badness 1609) has occurred while \output is active [50 <./Text
/1-ccKVS/Figures/zipf_read_only_performance.pdf> <./Text/1-ccKVS/Figures/reques
t_breakdown.pdf

pdfTeX warning: pdflatex (file ./Text/1-ccKVS/Figures/request_breakdown.pdf): P
DF inclusion: multiple pdfs with page group included in a single page
>] [51]
Underfull \vbox (badness 8113) has occurred while \output is active [52 <./Text
/1-ccKVS/Figures/write_rate_performance_study.pdf> <./Text/1-ccKVS/Figures/netw
ork_traffic.pdf

pdfTeX warning: pdflatex (file ./Text/1-ccKVS/Figures/network_traffic.pdf): PDF
 inclusion: multiple pdfs with page group included in a single page
>] [53 <./Text/1-ccKVS/Figures/value_size_no_coalescing_read_only_and_1_perf_do
uble_column.pdf>] [54] (./Text/1-ccKVS/Miscellaneous/Eval_triple_coalescing.tex
) [55] [56 <./Text/1-ccKVS/Figures/net_utilization_coalescing_read_only_perform
ance_overide_values.pdf> <./Text/1-ccKVS/Figures/value_size_coalescing_read_onl
y_and_1_perf_double_column.pdf

pdfTeX warning: pdflatex (file ./Text/1-ccKVS/Figures/value_size_coalescing_rea
d_only_and_1_perf_double_column.pdf): PDF inclusion: multiple pdfs with page gr
oup included in a single page
> <./Text/1-ccKVS/Figures/latency_performance_50_95_no_base_lines.pdf

pdfTeX warning: pdflatex (file ./Text/1-ccKVS/Figures/latency_performance_50_95
_no_base_lines.pdf): PDF inclusion: multiple pdfs with page group included in a
 single page
>] [57] [58 <./Text/1-ccKVS/Figures/performance_study.pdf>]
Underfull \vbox (badness 4156) has occurred while \output is active [59 <./Text
/1-ccKVS/Figures/break_even_study.pdf>]) (./Text/1-ccKVS/9-Discussion.tex
[60]) (./Text/1-ccKVS/10-Related.tex
Underfull \vbox (badness 1005) has occurred while \output is active [61])
(./Text/1-ccKVS/11-Conclusion.tex)) (./Text/3-Hermes/chapter.tex [62]
Chapter 4.
(./Text/3-Hermes/1_introduction.tex [63]
(./Text/3-Hermes/3_misc/Feature-Table.tex)
Underfull \vbox (badness 1460) has occurred while \output is active [64])
(./Text/3-Hermes/1.5_contributions.tex) (./Text/3-Hermes/2_background.tex
Underfull \vbox (badness 10000) has occurred while \output is active [65]
[66]
Underfull \hbox (badness 1478) in paragraph at lines 83--90
\T1/phv/m/n/12 (+13) membership-based pro-to-cols. Majority-based pro-to-cols r
e-quire only a
(./Text/3-Hermes/4_incl_graphics/design.tex)
Underfull \vbox (badness 10000) has occurred while \output is active [67 <./Tex
t/3-Hermes/1_figures/Design.pdf, page is rotated 90 degrees>])
(./Text/3-Hermes/3_design.tex [68] (./Text/3-Hermes/3_misc/Hermes-write.tex

pdfTeX warning: pdflatex (file ./Text/3-Hermes/1_figures/hermes-write.pdf): PDF
 inclusion: found PDF version <1.7>, but at most version <1.5> allowed
)
Overfull \hbox (0.34929pt too wide) in paragraph at lines 34--35
[]\T1/phv/m/n/12 (-13) We now briefly overview the salient fea-tures of Her-mes
 and dis-cuss the specifics
[69 <./Text/3-Hermes/1_figures/hermes-write.pdf>]
Overfull \hbox (0.50526pt too wide) in paragraph at lines 79--88
\T1/phv/b/n/12 (-13) High-performance non-conflicting writes.  [][]\T1/phv/m/n/
12 (-13) Her-mes af-fords high-performance
[70] [71] (./Text/3-Hermes/4_incl_graphics/metadata.tex

pdfTeX warning: pdflatex (file ./Text/3-Hermes/1_figures/hermes-meta-liberitne.
pdf): PDF inclusion: found PDF version <1.7>, but at most version <1.5> allowed

) [72 <./Text/3-Hermes/1_figures/hermes-meta-liberitne.pdf>] [73] [74]
Underfull \vbox (badness 10000) has occurred while \output is active [75]
(./Text/3-Hermes/3.5_membership_transition.tex) [76]
(./Text/3-Hermes/3_misc/Hermes-failure-example.tex

pdfTeX warning: pdflatex (file ./Text/3-Hermes/1_figures/Hermes-example.pdf): P
DF inclusion: found PDF version <1.7>, but at most version <1.5> allowed
) [77 <./Text/3-Hermes/1_figures/Hermes-example.pdf>]
Underfull \vbox (badness 10000) has occurred while \output is active [78]
[79] [80]) (./Text/3-Hermes/4_system.tex [81])
(./Text/3-Hermes/5_methodology.tex [82] (./Text/3-Hermes/3_misc/Eval-Table2.tex
) [83]) (./Text/3-Hermes/6_evaluation.tex [84]
(./Text/3-Hermes/4_incl_graphics/eval-xput.tex)
Underfull \vbox (badness 10000) has occurred while \output is active [85]
(./Text/3-Hermes/4_incl_graphics/eval-xput-skew.tex) [86 <./Text/3-Hermes/2_gra
phs/write_rate_performance_study.pdf>]
Underfull \vbox (badness 10000) has occurred while \output is active [87 <./Tex
t/3-Hermes/2_graphs/skew_99_and_write_rate_performance_study.pdf>]
(./Text/3-Hermes/4_incl_graphics/eval-triple-latency.tex)
Underfull \vbox (badness 10000) has occurred while \output is active [88]
[89] [90 <./Text/3-Hermes/2_graphs/latency_vs_xPut_all_write_rate_5_line_plot.p
df> <./Text/3-Hermes/2_graphs/write_rate_latency_study_uniform_out.pdf

pdfTeX warning: pdflatex (file ./Text/3-Hermes/2_graphs/write_rate_latency_stud
y_uniform_out.pdf): PDF inclusion: multiple pdfs with page group included in a 
single page
> <./Text/3-Hermes/2_graphs/write_rate_latency_study_skew_out.pdf

pdfTeX warning: pdflatex (file ./Text/3-Hermes/2_graphs/write_rate_latency_stud
y_skew_out.pdf): PDF inclusion: multiple pdfs with page group included in a sin
gle page
>] (./Text/3-Hermes/4_incl_graphics/eval-scalability-study.tex)
Underfull \vbox (badness 10000) has occurred while \output is active [91]
(./Text/3-Hermes/4_incl_graphics/eval-derecho.tex)
(./Text/3-Hermes/4_incl_graphics/eval-fake-tail.tex) [92 <./Text/3-Hermes/2_gra
phs/sclability_study_varying_write_rate_1_and_20_double_column.pdf> <./Text/3-H
ermes/2_graphs/derecho_comparison.pdf

pdfTeX warning: pdflatex (file ./Text/3-Hermes/2_graphs/derecho_comparison.pdf)
: PDF inclusion: multiple pdfs with page group included in a single page
>] [93 <./Text/3-Hermes/1_figures/latency_vs_xPut_fake_tail.pdf>]
(./Text/3-Hermes/4_incl_graphics/eval-failure-study.tex)
(./Text/3-Hermes/4_incl_graphics/eval-failures.tex

pdfTeX warning: pdflatex (file ./Text/3-Hermes/2_graphs/hermes-faults.pdf): PDF
 inclusion: found PDF version <1.7>, but at most version <1.5> allowed
) [94 <./Text/3-Hermes/2_graphs/availability_study.pdf>])
(./Text/3-Hermes/9_async.tex
(./Text/3-Hermes/4_incl_graphics/eval-async-xput.tex) [95 <./Text/3-Hermes/2_gr
aphs/hermes-faults.pdf>] (./Text/3-Hermes/4_incl_graphics/eval-async-lat.tex)
[96 <./Text/3-Hermes/1_figures/hermes_async.pdf>])
(./Text/3-Hermes/7_related_work.tex [97 <./Text/3-Hermes/1_figures/hermes_laten
cy.pdf>]
Underfull \vbox (badness 10000) has occurred while \output is active [98])
(./Text/3-Hermes/8_discussion.tex [99]) (./Text/3-Hermes/9_conclusion.tex))
[100] (./Text/4-Zeus/chapter.tex [101] [102]
Chapter 5.
(./Text/4-Zeus/1_introduction.tex [103]
Underfull \vbox (badness 10000) has occurred while \output is active [104])
(./Text/4-Zeus/_1.5_contributions.tex
Underfull \vbox (badness 10000) has occurred while \output is active [105])
(./Text/4-Zeus/2_background.tex [106]
Underfull \vbox (badness 2221) has occurred while \output is active [107]
Underfull \vbox (badness 10000) has occurred while \output is active [108]
Underfull \vbox (badness 10000) has occurred while \output is active [109])
(./Text/4-Zeus/3_design.tex [110] [111]
(./Text/4-Zeus/4_incl_graphics/fig_zeus_protocol.tex

pdfTeX warning: pdflatex (file ./Text/4-Zeus/1_figures/Zeus-protocol.pdf): PDF 
inclusion: found PDF version <1.7>, but at most version <1.5> allowed
)
Underfull \vbox (badness 10000) has occurred while \output is active [112 <./Te
xt/4-Zeus/1_figures/Zeus-protocol.pdf>]
Underfull \hbox (badness 1112) in paragraph at lines 90--99
\T1/phv/m/n/12 (+13) traf-fic. The con-sis-tency of read-only trans-ac-tions is
 en-forced through
[113] (./Text/4-Zeus/4_incl_graphics/fig_zeus_pipe.tex

pdfTeX warning: pdflatex (file ./Text/4-Zeus/1_figures/pipe.pdf): PDF inclusion
: found PDF version <1.7>, but at most version <1.5> allowed
)) (./Text/4-Zeus/4_ownership.tex [114 <./Text/4-Zeus/1_figures/pipe.pdf>]
(./Text/4-Zeus/3_misc/sharding_entities_table.tex) [115]
(./Text/4-Zeus/4_incl_graphics/fig_sharding_protocol.tex

pdfTeX warning: pdflatex (file ./Text/4-Zeus/1_figures/ownership-diagram.pdf): 
PDF inclusion: found PDF version <1.7>, but at most version <1.5> allowed
)
Underfull \vbox (badness 10000) has occurred while \output is active [116]
[117 <./Text/4-Zeus/1_figures/ownership-diagram.pdf>])
(./Text/4-Zeus/5_reliable_commit.tex [118]
(./Text/4-Zeus/4_incl_graphics/fig_reliable_commit.tex

pdfTeX warning: pdflatex (file ./Text/4-Zeus/1_figures/reliable_commitR.pdf): P
DF inclusion: found PDF version <1.7>, but at most version <1.5> allowed
) [119]
Underfull \vbox (badness 10000) has occurred while \output is active [120 <./Te
xt/4-Zeus/1_figures/reliable_commitR.pdf>]
(./Text/4-Zeus/4_incl_graphics/fig_pipe.tex

pdfTeX warning: pdflatex (file ./Text/4-Zeus/1_figures/pipeline.pdf): PDF inclu
sion: found PDF version <1.7>, but at most version <1.5> allowed
)
Underfull \vbox (badness 3428) has occurred while \output is active [121 <./Tex
t/4-Zeus/1_figures/pipeline.pdf>]
Underfull \vbox (badness 10000) has occurred while \output is active [122]
(./Text/4-Zeus/4_incl_graphics/fig_read_only.tex

pdfTeX warning: pdflatex (file ./Text/4-Zeus/1_figures/read-only.pdf): PDF incl
usion: found PDF version <1.7>, but at most version <1.5> allowed
) [123 <./Text/4-Zeus/1_figures/read-only.pdf>])
(./Text/4-Zeus/6_discussion.tex [124] [125]) (./Text/4-Zeus/7_system.tex
Underfull \vbox (badness 10000) has occurred while \output is active [126]
(./Text/4-Zeus/3_misc/Fig_Zeus_API.tex
(/usr/local/texlive/2021/texmf-dist/tex/latex/listings/lstlang1.sty)
(/usr/local/texlive/2021/texmf-dist/tex/latex/listings/lstlang1.sty)
(/usr/local/texlive/2021/texmf-dist/tex/latex/listings/lstmisc.sty)
Overfull \hbox (8.42123pt too wide) in paragraph at lines 22--23
[][][][][][][][][][][][][][][][][][][][][][][][][][][][][][][][][][][][][][][][
][][][][] 
) [127]) (./Text/4-Zeus/8_evaluation.tex [128]
Underfull \vbox (badness 8113) has occurred while \output is active [129]
(./Text/4-Zeus/3_misc/bench_table.tex)
Underfull \vbox (badness 10000) has occurred while \output is active [130]
(./Text/4-Zeus/4_incl_graphics/eval_ho.tex)
Underfull \vbox (badness 8113) has occurred while \output is active [131 <./Tex
t/4-Zeus/2_graphs/handovers_sharding.pdf>]
(./Text/4-Zeus/4_incl_graphics/eval_sb.tex) [132 <./Text/4-Zeus/2_graphs/sb_loc
ality.pdf>] (./Text/4-Zeus/4_incl_graphics/eval_tatp.tex)
Underfull \vbox (badness 1874) has occurred while \output is active [133 <./Tex
t/4-Zeus/2_graphs/tatp_locality.pdf>]
(./Text/4-Zeus/4_incl_graphics/eval_vt_unloaded.tex) [134 <./Text/4-Zeus/2_grap
hs/voter_moving_1m.pdf>] (./Text/4-Zeus/4_incl_graphics/eval_vt_loaded.tex)
(./Text/4-Zeus/4_incl_graphics/eval_vt_lat.tex)
Underfull \vbox (badness 10000) has occurred while \output is active [135 <./Te
xt/4-Zeus/2_graphs/voter_moving.pdf>]
(./Text/4-Zeus/4_incl_graphics/eval_app_sgw.tex) [136 <./Text/4-Zeus/2_graphs/c
df_latency.pdf>] (./Text/4-Zeus/4_incl_graphics/eval_app_sctp.tex)
Underfull \vbox (badness 1097) has occurred while \output is active [137 <./Tex
t/4-Zeus/2_graphs/SPGW_throughput.pdf>]
Underfull \vbox (badness 2617) has occurred while \output is active [138 <./Tex
t/4-Zeus/2_graphs/SCTP_throughput.pdf>]
(./Text/4-Zeus/4_incl_graphics/eval_app_nginx.tex)
Underfull \vbox (badness 10000) has occurred while \output is active [139 <./Te
xt/4-Zeus/2_graphs/Nginx_timeline.pdf>]) (./Text/4-Zeus/9_related_work.tex
Underfull \hbox (badness 1112) in paragraph at lines 4--10
\T1/phv/m/n/12 (+13) trans-ac-tions present dis-tributed com-mit pro-to-cols th
at lever-age mod-ern
[140]) (./Text/4-Zeus/10_conclusion.tex))
Underfull \vbox (badness 10000) has occurred while \output is active [141]
(./Text/0-Preliminaries/Conclusion.tex [142]
Chapter 6.
[143] [144]
Underfull \vbox (badness 1087) has occurred while \output is active [145]
Underfull \vbox (badness 7796) has occurred while \output is active [146]
Underfull \vbox (badness 10000) has occurred while \output is active [147]
Underfull \vbox (badness 2884) has occurred while \output is active [148]
Underfull \hbox (badness 1400) in paragraph at lines 735--753
\T1/phv/m/n/12 (+13) In this dis-ser-ta-tion, we ar-gued that multiprocessor-in
spired in-val-i-dat-ing
[149]) [150] (./Text/Appendixes/appendix1.tex
Appendix A.
(./Text/Appendixes/4_incl_graphics/write_linearization.tex

pdfTeX warning: pdflatex (file ./Text/Appendixes/1_figures/write_linearization.
pdf): PDF inclusion: found PDF version <1.7>, but at most version <1.5> allowed

) [151]
Underfull \vbox (badness 3333) has occurred while \output is active [152 <./Tex
t/Appendixes/1_figures/write_linearization.pdf>] [153]
Underfull \vbox (badness 10000) has occurred while \output is active [154])
[155] (./main.bbl [156]
Underfull \hbox (badness 1383) in paragraph at lines 65--74
[]\T1/phv/m/n/12 (+13) Marcos Aguil-era, Naama Ben-David, Rachid Guer-raoui, Vi
ren-dra
[157] [158] [159]
Underfull \hbox (badness 2478) in paragraph at lines 235--240
\T1/phv/m/n/12 (+13) Re-port MSR-TR-2010-151, Mi-crosoft Re-search, Novem-ber 2
010.

Underfull \hbox (badness 10000) in paragraph at lines 235--240
\T1/phv/m/n/12 (+13) URL [][]$\T1/cmtt/m/n/12 https : / / www . microsoft . com
 / en-[]us / research / publication /

Overfull \hbox (31.09183pt too wide) in paragraph at lines 235--240
\T1/cmtt/m/n/12 virtually-[]synchronous-[]methodology-[]for-[]dynamic-[]service
-[]replication/$[][]\T1/phv/m/n/12 (-13) . 
[160] [161]
Underfull \hbox (badness 6708) in paragraph at lines 403--409
[]\T1/phv/m/n/12 (+13) Kelly Clay.  Ama-zon.com Goes Down, Loses $66,240 Per

Underfull \hbox (badness 10000) in paragraph at lines 403--409
\T1/phv/m/n/12 (+13) Minute.  [][]$\T1/cmtt/m/n/12 https : / / www . forbes . c
om / sites / kellyclay / 2013 / 08 / 19 /

Underfull \hbox (badness 10000) in paragraph at lines 403--409
\T1/cmtt/m/n/12 amazon-[]com-[]goes-[]down-[]loses-[]66240-[]per-[]minute / #4e
849f8b495c$[][]\T1/phv/m/n/12 (+13) ,

Underfull \hbox (badness 2680) in paragraph at lines 453--459
[]\T1/phv/m/n/12 (+13) The Trans-ac-tion Pro-cess-ing Coun-cil.  TPC-C Bench-ma
rk (re-vi-
[162] [163]
Underfull \hbox (badness 1418) in paragraph at lines 549--557
[]\T1/phv/m/n/12 (+13) Dmitry Du-plyakin, Robert Ricci, Alek-sander Mar-icq, Ga
ry Wong,
[164]
Underfull \hbox (badness 1231) in paragraph at lines 632--639
\T1/phv/m/n/12 (+13) and Jef-frey Cox.  Low-margin op-ti-cal net-work-ing at cl
oud scale
[165] [166] [167]
Underfull \hbox (badness 1097) in paragraph at lines 853--860
\T1/phv/m/n/12 (+13) braker.  An eval-u-a-tion of dis-tributed con-cur-rency co
n-trol.  \T1/phv/m/sl/12 (+13) Proc.
[168] [169] [170]
Underfull \hbox (badness 10000) in paragraph at lines 1090--1097
\T1/phv/m/n/12 (+13) URL [][]$\T1/cmtt/m/n/12 https : / / www . microsoft . com
 / en-[]us / research / publication /

Overfull \hbox (26.727pt too wide) in paragraph at lines 1090--1097
\T1/cmtt/m/n/12 rvnf-[]reliable-[]scalable-[]and-[]performant-[]cellular-[]vnfs
-[]in-[]the-[]cloud/$[][]\T1/phv/m/n/12 (-13) . 
[171]
Underfull \hbox (badness 2359) in paragraph at lines 1224--1229
[]\T1/phv/m/n/12 (+13) Leslie Lam-port.  Gen-er-al-ized Con-sen-sus and Paxos. 
 Tech-ni-

Underfull \hbox (badness 3323) in paragraph at lines 1224--1229
\T1/phv/m/n/12 (+13) cal Re-port MSR-TR-2005-33, Mi-crosoft Re-search, March 20
05.

Underfull \hbox (badness 10000) in paragraph at lines 1224--1229
\T1/phv/m/n/12 (+13) URL [][]$\T1/cmtt/m/n/12 https : / / www . microsoft . com
 / en-[]us / research / publication /
[172] [173] [174]
Underfull \hbox (badness 1496) in paragraph at lines 1436--1444
\T1/phv/m/sl/12 (+13) ACM SIG-PLAN Sym-po-sium on Prin-ci-ples and Prac-tice of
 Par-al-
[175]
Underfull \hbox (badness 3679) in paragraph at lines 1462--1468
[]\T1/phv/m/n/12 (+13) Mellanox.  Neo\TS1/phv/m/n/12 (+13) — \T1/phv/m/n/12 (+1
3) host.  [][]$\T1/cmtt/m/n/12 https : / / www . mellanox . com / products /

Underfull \hbox (badness 3668) in paragraph at lines 1462--1468
\T1/cmtt/m/n/12 management-[]software / mellanox-[]neo-[]host$[][]\T1/phv/m/n/1
2 (+13) , 2021.  (Ac-cessed on

Underfull \hbox (badness 1242) in paragraph at lines 1524--1530
\T1/cmr/m/n/12 (+13) 10.2200/S00962ED2V01Y201910CAC049$\T1/phv/m/n/12 (+13) .  
URL [][]$\T1/cmtt/m/n/12 https : / / doi . org / 10 .
[176]
Underfull \hbox (badness 2582) in paragraph at lines 1543--1547
\T1/cmtt/m/n/12 / / tatpbenchmark . sourceforge . net$[][]\T1/phv/m/n/12 (+13) 
, March 2009.  (Ac-cessed on
[177]
Underfull \hbox (badness 3579) in paragraph at lines 1647--1652
[]\T1/phv/m/n/12 (+13) Packet Pro-cess-ing.  DPDK Boosts Packet Pro-cess-ing, P
er-for-
[178]
Underfull \hbox (badness 1997) in paragraph at lines 1703--1709
[]\T1/phv/m/n/12 (+13) Ian Prit-tie.  Win-dows Time Ser-vice | Mi-crosoft Docs.
  [][]$\T1/cmtt/m/n/12 https :

Underfull \hbox (badness 10000) in paragraph at lines 1703--1709
\T1/cmtt/m/n/12 / / docs . microsoft . com / en-[]us / windows-[]server / netwo
rking /
[179] [180]
Underfull \hbox (badness 1259) in paragraph at lines 1888--1893
\T1/phv/m/sl/12 (+13) Par-al-lel and Dis-tributed Sys-tems\T1/phv/m/n/12 (+13) 
, 31(10):2392--2405, 2020.  doi:
[181]
Underfull \hbox (badness 2376) in paragraph at lines 1954--1960
\T1/cmtt/m/n/12 RDMA _ Aware _ Programming _ user _ manual . pdf$[][]\T1/phv/m/
n/12 (+13) , 2015.  (Ac-cessed on
[182] [183]) [184] (./main.aux (./Text/Appendixes/appendix1.aux)) )
(see the transcript file for additional information){/usr/local/texlive/2021/te
xmf-dist/fonts/enc/dvips/cm-super/cm-super-t1.enc}{/usr/local/texlive/2021/texm
f-dist/fonts/enc/dvips/base/8r.enc}</usr/local/texlive/2021/texmf-dist/fonts/ty
pe1/public/amsfonts/cm/cmmi10.pfb></usr/local/texlive/2021/texmf-dist/fonts/typ
e1/public/amsfonts/cm/cmmi12.pfb></usr/local/texlive/2021/texmf-dist/fonts/type
1/public/amsfonts/cm/cmr12.pfb></usr/local/texlive/2021/texmf-dist/fonts/type1/
public/amsfonts/cm/cmsy10.pfb></usr/local/texlive/2021/texmf-dist/fonts/type1/p
ublic/amsfonts/cm/cmsy9.pfb></usr/local/texlive/2021/texmf-dist/fonts/type1/pub
lic/cm-super/sfrm1200.pfb></usr/local/texlive/2021/texmf-dist/fonts/type1/publi
c/cm-super/sftt0800.pfb></usr/local/texlive/2021/texmf-dist/fonts/type1/public/
cm-super/sftt1000.pfb></usr/local/texlive/2021/texmf-dist/fonts/type1/public/cm
-super/sftt1095.pfb></usr/local/texlive/2021/texmf-dist/fonts/type1/public/cm-s
uper/sftt1200.pfb></usr/local/texlive/2021/texmf-dist/fonts/type1/urw/helvetic/
uhvb8a.pfb></usr/local/texlive/2021/texmf-dist/fonts/type1/urw/helvetic/uhvbo8a
.pfb></usr/local/texlive/2021/texmf-dist/fonts/type1/urw/helvetic/uhvr8a.pfb></
usr/local/texlive/2021/texmf-dist/fonts/type1/urw/helvetic/uhvro8a.pfb></usr/lo
cal/texlive/2021/texmf-dist/fonts/type1/urw/times/utmb8a.pfb></usr/local/texliv
e/2021/texmf-dist/fonts/type1/urw/times/utmr8a.pfb></usr/local/texlive/2021/tex
mf-dist/fonts/type1/urw/times/utmri8a.pfb></usr/local/texlive/2021/texmf-dist/f
onts/type1/urw/zapfding/uzdr.pfb>
Output written on main.pdf (198 pages, 11235003 bytes).
Transcript written on main.log.

